Generalized Versality, Special Points, and Resolvent Degree for the Sporadic Groups

Resolvent degree is an invariant measuring the complexity of algebraic and geometric phenomena, including the complexity of finite groups. To date, the resolvent degree of a finite simple group $G$ has only been investigated when $G$ is a cylic group; an alternating group; a simple factor of a Weyl group of type $E_6$, $E_7$, or $E_8$; or $\operatorname{PSL}\left(2, \mathbb{F}_7\right)$. In this paper, we establish upper bounds on the resolvent degrees of the sporadic groups by using the invariant theory of their projective representations. To do so, we introduce the notion of (weak) $\operatorname{RD}_k^{\leq d}$-versality, which we connect to the existence of "special points" on varieties.

==> data/B_data.txt <==
B

       2                41            38          41        27        38       18     13       32       32      30     26     25     29     27    25    14    23    10    7     17     14    18    11    14    11   12   17   13   11    9    8    21    18   18   21   17   19   15   19   16  15  15  14  15  12   3   4    8  10   7   6   8   7   3   14   10   14   13   11  10  13  11  12  10   8  11   9   7  10  10  10   9   7   5   3    8   5   5   8   8   4   3  12  12  11  11  11  10   8   8   2   4   3   4   4   3   3   1   9   5   7   9   6   7   5   4   5   4   2   2   3   1   1   8   8   8   8   8   6   8   6   6   6   6   6   5   5   .   3   2   .   6   6   5   5   4   4   3   3   4   4   3   2   2   .   .   7   7   7   7   1   2   2   2   1   3   3   2   1   .   6   6   5   4   3   2   2   2   2   1   1   .   .   5   5   2   .   4   4   3   3   2   1   1
       3                13             9           6         6         5       10     13        2        6       3      4      4      2      2     2     3     1     2    1      7      7     5     9     5     5    6    4    5    5    6    2     3     2    2    1    2    1    2    .    1   1   1   .   .   1   7   6    2   1   2   1   1   1   1    5    6    2    4    3   3   2   3   2   3   4   2   3   4   2   2   2   1   2   3   1    2   1   1   .   .   2   1   1   1   .   .   .   .   .   .   .   4   4   3   3   3   3   .   1   .   .   .   1   .   1   .   .   .   2   1   .   .   .   2   2   2   2   2   3   1   2   2   1   1   1   1   1   .   .   .   3   .   .   .   .   .   2   2   2   1   1   1   1   1   .   .   .   .   .   .   1   .   .   .   .   3   2   2   .   1   .   .   .   .   .   2   1   1   .   .   .   .   .   1   1   .   .   .   .   1   1   1   1   .
       5                 6             2           3         2         2        2      1        3        1       .      1      1      1      1     .     2     1     4    6      1      2     1     .     1     1    1    .    1    .    .    1     .     1    1    .    1    .    1    .    .   .   .   1   .   .   .   .    2   2   2   3   2   2   1    .    .    1    .    1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    1   .   .   .   .   2   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   3   2   1   1   1   1   2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   2   1   1   1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .   1   .   .   1   1   1   .   1
       7                 2             2           1         2         1        1      .        1        1       1      1      1      .      .     .     .     .     1    .      1      1     .     .     .     1    .    .    .    .    .    2     1     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    1   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    2   2   2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   1
      11                 1             1           1         .         .        1      .        1        .       .      .      .      .      .     .     .     .     1    .      1      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   1    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   1   .   .   .   .   .   1   .
      13                 1             1           .         1         .        1      .        .        .       .      .      .      .      .     .     1     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .
      17                 1             1           .         1         .        .      .        .        .       .      .      .      .      .     .     .     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
      19                 1             1           .         .         .        .      .        .        .       .      .      .      .      .     .     .     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
      23                 1             .           1         .         .        .      .        .        .       .      .      .      .      .     .     .     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .
      31                 1             .           .         .         .        .      .        .        .       .      .      .      .      .     .     .     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
      47                 1             .           .         .         .        .      .        .        .       .      .      .      .      .     .     .     .     .    .      .      .     .     .     .     .    .    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .

                        1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23a 23b 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h 31a 31b 32a 32b 32c 32d 33a 34a 34b 34c 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46a 46b 47a 47b 48a 48b 52a 55a 56a 56b 60a 60b 60c 66a 70a
      2P                1a            1a          1a        1a        1a       3a     3b       2b       2b      2b     2b     2d     2b     2b    2d    2c    2d    5a   5b     3a     3a    3a    3b    3a    3a   3b   3a   3b   3b   3b   7a    4c    4b   4b   4c   4b   4c   4e   4c   4f  4e  4h  4g  4h  4j  9a  9b   5a  5a  5a  5b  5a  5b 11a   6c   6g   6c   6c   6c  6i  6c  6c  6c  6h  6g  6c  6g  6j  6g  6h  6i  6i  6j  6k 13a   7a  7a  7a  7a  7a 15a 15b  8d  8d  8h  8h  8d  8h  8k  8m 17a  9b  9b  9b  9b  9a  9b 19a 10b 10d 10b 10b 10b 10b 10f 10c 10d 10f 21a 11a 11a 23a 23b 12d 12d 12d 12d 12g 12m 12g 12f 12j 12j 12m 12q 12o 12r 25a 13a 13a 27a 14d 14d 14d 14d 14e 15a 15a 15a 15a 15a 15b 15b 15b 31a 31b 16c 16c 16d 16d 33a 17a 17a 17a 35a 18c 18c 18e 19a 39a 20d 20d 20d 20f 20g 21a 21a 21a 22b 23a 23b 47a 47b 24g 24g 26a 55a 28b 28b 30d 30d 30f 33a 35a
      3P                1a            2a          2b        2c        2d       1a     1a       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     2a     2a    2b    2a    2d    2c   2b   2d   2d   2d   2c   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  3b  3b  10a 10b 10c 10d 10e 10f 11a   4b   4b   4a   4b   4d  4e  4c  4d  4f  4e  4d  4g  4c  4e  4f  4h  4h  4j  4h  4i 13a  14a 14b 14c 14d 14e  5a  5b 16a 16b 16c 16d 16e 16f 16g 16h 17a  6d  6d  6g  6j  6j  6k 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j  7a 22a 22b 23a 23b  8b  8c  8e  8e  8a  8a  8d  8g  8g  8j  8f  8k  8i  8n 25a 26a 26b  9a 28a 28b 28c 28d 28e 10a 10a 10c 10b 10e 10f 10d 10d 31b 31a 32b 32a 32c 32d 11a 34a 34c 34b 35a 12b 12k 12n 38a 13a 40a 40b 40c 40d 40e 14a 14b 14c 44a 46a 46b 47a 47b 16a 16b 52a 55a 56a 56b 20a 20e 20g 22a 70a
      5P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    1a   1a     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b   2a  2b  2c  2b  2d  2d 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e  3a  3b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a  4a  4a  4a  4b  4d  4g  4e  4i  4f  4j 21a 22a 22b 23b 23a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n  5b 26a 26b 27a 28a 28b 28c 28d 28e  6b  6a  6f  6c  6e  6i  6g  6g 31a 31b 32b 32a 32d 32c 33a 34a 34c 34b  7a 36a 36b 36c 38a 39a  8b  8c  8e  8l  8g 42a 42b 42c 44a 46b 46a 47b 47a 48a 48b 52a 11a 56b 56a 12c 12e 12f 66a 14a
      7P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   1a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a   2a  2a  2c  2b  2d 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j  3a 22a 22b 23b 23a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a  4b  4c  4a  4d  4e 30a 30b 30c 30d 30e 30f 30h 30g 31a 31b 32a 32b 32d 32c 33a 34a 34c 34b  5a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e  6b  6a  6f 44a 46b 46a 47a 47b 48a 48b 52a 55a  8a  8a 60a 60b 60c 66a 10a
     11P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f  1a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a  2a  2b 23b 23a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30h 30g 31b 31a 32b 32a 32c 32d  3a 34a 34c 34b 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c  4a 46b 46a 47b 47a 48a 48b 52a  5a 56b 56a 60a 60b 60c  6a 70a
     13P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t  1a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23a 23b 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a  2c  2a 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30h 30g 31b 31a 32b 32a 32d 32c 33a 34a 34b 34c 35a 36a 36b 36c 38a  3a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46a 46b 47b 47a 48a 48b  4i 55a 56b 56a 60a 60b 60c 66a 70a
     17P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h  1a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23b 23a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h 31b 31a 32a 32b 32c 32d 33a  2c  2a  2a 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46b 46a 47a 47b 48a 48b 52a 55a 56b 56a 60a 60b 60c 66a 70a
     19P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f  1a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23b 23a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h 31a 31b 32b 32a 32c 32d 33a 34a 34b 34c 35a 36a 36b 36c  2a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46b 46a 47b 47a 48a 48b 52a 55a 56a 56b 60a 60b 60c 66a 70a
     23P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b  1a  1a 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h 31b 31a 32a 32b 32d 32c 33a 34a 34c 34b 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a  2b  2b 47b 47a 48a 48b 52a 55a 56b 56a 60a 60b 60c 66a 70a
     31P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23a 23b 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h  1a  1a 32a 32b 32d 32c 33a 34a 34c 34b 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46a 46b 47b 47a 48a 48b 52a 55a 56a 56b 60a 60b 60c 66a 70a
     47P                1a            2a          2b        2c        2d       3a     3b       4a       4b      4c     4d     4e     4f     4g    4h    4i    4j    5a   5b     6a     6b    6c    6d    6e    6f   6g   6h   6i   6j   6k   7a    8a    8b   8c   8d   8e   8f   8g   8h   8i  8j  8k  8l  8m  8n  9a  9b  10a 10b 10c 10d 10e 10f 11a  12a  12b  12c  12d  12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 12p 12q 12r 12s 12t 13a  14a 14b 14c 14d 14e 15a 15b 16a 16b 16c 16d 16e 16f 16g 16h 17a 18a 18b 18c 18d 18e 18f 19a 20a 20b 20c 20d 20e 20f 20g 20h 20i 20j 21a 22a 22b 23a 23b 24a 24b 24c 24d 24e 24f 24g 24h 24i 24j 24k 24l 24m 24n 25a 26a 26b 27a 28a 28b 28c 28d 28e 30a 30b 30c 30d 30e 30f 30g 30h 31a 31b 32a 32b 32d 32c 33a 34a 34b 34c 35a 36a 36b 36c 38a 39a 40a 40b 40c 40d 40e 42a 42b 42c 44a 46a 46b  1a  1a 48a 48b 52a 55a 56a 56b 60a 60b 60c 66a 70a

X.1                      1             1           1         1         1        1      1        1        1       1      1      1      1      1     1     1     1     1    1      1      1     1     1     1     1    1    1    1    1    1    1     1     1    1    1    1    1    1    1    1   1   1   1   1   1   1   1    1   1   1   1   1   1   1    1    1    1    1    1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1    1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2                   4371          -493         275       -53        19       78     -3      -77       51      19    -21     35    -13     11     3    -1    -5    21   -4    -34     20    14    -7     4    -8    5   -2   13    1    1   10   -21     7   -9   11   -1   -5   -5    3   -1   3   7  -1  -1  -1  -3   6    7   5  -3   .  -1   4   4  -12   -3    4    6   -6   5  -2   .  -4   2  -3   2   1  -1   5   .  -3   1   3  -1   3  -10   4  -4   2  -2   3   2   3  -5  -1   3  -1   3   1   1   2   2   2   2  -2   1  -2   1  -7  -2   3   1  -1   1   .  -1   2   .   1   2   .   1   1  -2   .   2  -4   .  -3   2   1  -2   .   1   1  -1  -1   1  -1   1   .   2  -2   .   .   .  -5   1  -3  -1  -1  -2   .   .   .   .   1   1  -1  -1   1  -2   .   .   .   .   .  -1   1   .  -3   1  -1  -1   .  -1   1  -1   .  -1  -1   .   .   .  -2  -1  -1   .   .  -1  -1   .  -1   .
X.3                  96255          4863        2047       103       255      351     27      351      223      -1     71    111     31     39    15    -1    -9    55    5    111     57    31     3     9    13   -5   15   27    3   -5   19    55     3   19   23   11    7   -1   -1   -5   7  11  -1   3  -1   .   9   13   7   3  -3   5   5   5   25    7    9    7   11   3  -1   5   1   3  -1   3  -1   3   7  -3   3   3   3  -1   3   19   5   5   3   3   1   2  -1   7  -1   3   3   3   1   1   1   3   3   1   3   .   1   1  11   1   1   3   1  -1   1  -1   1   1   1   1   1   .   .   3   1  -1   5   1   1  -1  -1  -1   1   1  -1   1  -1   .  -1   1   .  -1  -1   1   1  -1   7   1   3   1  -1   2   .   .   .   .  -1  -1   1   1  -1   1   1   1  -1   1  -1   .  -1   .   3  -1   1  -1  -1   1  -1  -1  -1   .   .  -1  -1  -1   1  -1   .  -1  -1  -1   1  -2   1  -1
X.4                1139374        -26962        8878       782      -338     1000    -53     -978      558     -82   -114    238     46     14   -18   -26    14    99   -1   -232     92    40    11   -20     8   -5   -8   43   -5   -1   26   -98   -18  -18   30   14   -2   14   -2   -2  -2  14   6  -2  -2   1  10   13   3   7   3  -3   7   5  -36   -9   12    .  -12  -5   8   .   4   4   3  -4  -1  -5   7   .   3  -1   3   1   2  -26   2  -2   2  -2   .   2  -6  -6   2   2   2   2  -2   2   .   2   2  -2  -2   1   2   1 -13  -3  -3   3   1  -1   3  -1   1  -1  -1  -1   1   .   .   .   .  -4  -4   4   1   .  -1   2  -2   1  -1   1   1  -1   2   .   1  -2   2   2  -2   .  -8  -2  -2   .   .  -2   .   .   .   .   .   .   .   .  -1   .   .   .   1   .   .   1  -1  -1  -3  -3  -1   1  -1   1  -1   1   1   .   .   .   .   .   .   .   .   .   .   2  -2   .  -1  -1
X.5                9458750        118846       37950      3486      2110     2729    -25     2750     1214     318    286    510    190    158    -2   -26    30   175    .    505    181   105    19    37    57   15   25   55   -5    3   35   174    46   46   46   14   14   30   14   -2  14  14   6  -2  -2   2  11   21  15  11   .   5   .   4   53   -1    5   17   13  15   9   1  13  -3   7   5   3  -3   7   1   7   3   1   1   2   35   7   7   3   3   4   .  10  10   2   2   2   2   2  -2   1   1   1   3   1  -2   3  -1  15   .   5  -1   1   3   .  -1   .   .  -1   2   .   .   .   1   1   5   5  -3   3   1   3   3  -1  -1  -1   1   1   .   2   .  -1   3   3  -1  -1  -1   6   .   2   .   2   .   .   .  -1  -1   .   .   .   .   1   1  -1  -1   .  -1   1   .   1  -1   1   1  -1   1   .  -1   1   1   .   .   .   .   .   1   1   .  -1  -1  -1   .  -2   .  -1   .
X.6                9550635        119339       35627      -781     -2005     3003      6     2827     1163      43     83    603    -53    -77    -5    27     3   210   10    539    161    59    26   -31    -7   14  -37   86    2    2   45   211    -1   15   51  -25    3   -5   -5    7 -13  23  -5  -1   3   6  15   14   2  -6   2 -10  10   6   65    2    1   11   11   6  -5  -7   1   3   2  -5  -2   .  10   1  -2  -6   4   .   3   45   3   3  -3  -3   3   1  -1   7  -1   3  -5   3  -3   1   1  -1  -1  -1  -1   2  -1   .  22   2   2  -2  -2  -2  -2   2   2  -2   .   .  -2   .   .  -1  -3  -1   5   1   4   3  -2   1  -1   .   2  -2   .   .  -1  -1   .   1   1  -1  -1   1  11  -1   3  -1  -1   1  -1  -1   .   .   1   1  -1  -1   .   1  -1  -1   .  -1  -1   .   .   .   4   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   1   1   1   1   1   .   .
X.7               63532485       -468027      134597     -4811      1989     8073    135    -7547     2437     197   -267   1317   -251    181   -27     1    21   385  -15  -1143    315   137    -9    27   -77  -25    9  135   -9   -5   65  -379    37  -59   69  -11    5  -19  -11    5  13  29   1  -3   1   .  18   23  17 -11  -3  -1   9   5 -101    7   -5   25  -15  15  -7   3  -5   9   3   1  -1   3   7   3  -9   3   3   1   3  -63   7  -9   1   1  -2   .   5 -11   1   1  -3   1   1   1   .   .   .   2   .   .  -2   . -27   3   3  -3   3   1  -3   1  -1   1   2   1   1  -1  -1   1  -5   1  -5  -1  -1  -3  -1  -1   1  -1  -1  -1   1   .  -1  -1   .   1   1  -1  -1   1 -10   2  -2   2   2   .   .   .   .   .  -1  -1  -1  -1  -1   .   .   .   .  -2   .   .   .   .  -3   1  -1   1   1   .  -2   .  -1   1   1   .   .  -1   1   1   .  -1  -1   .   .   .   1   2
X.8              347643114       1511146      392426      1274      8938    16224   -219    14378     4394    -534    826   2186    -86    378   -54    78    26   539  -11   1792    334   224   -71    46    14  -19   64  181    1    5   70   490   -22   74   42   26  -22  -14   -6   10  18  34  14   2  -2  -3  15   21  11  -1   1  13  13   5  110   -7   14  -16   16 -19   .  -2  -2   8 -11   .  -3  -1   1   6  -3   5   3  -3   .   70   .   .   6   6  -1   1  -6  10  -2  -2   2  -2   2   2  -1   1   1  -1   1   1  -1   .  23   3  -7  -1   1   3   1   3  -1   1  -2  -1   1   .   .  -4   2  -4   2  -2  -5   .   1  -2   .  -1   1   1   1  -1   .   .   .  -2  -2   .   .   2   9  -3  -1  -1   1   1   1   1   .   .   .   .   .   .  -1  -1  -1  -1   .  -1   1  -1   .   .   3  -1   1  -1   1  -2   .   .   1   .   .   .   .   .  -2   .   .   .   .  -1   1   1  -1   .
X.9              356054375      -1901977      419175     -1377      3175    18227   -160   -18425     8327    -153  -1089   2295   -185    223    87    27    15   650    .  -2365    713   243   -16    25   -27    .  -29  160   16    .   89  -657    -5  -85  143  -13  -33   15    7    3   7  27  -5   3   3   2  20   48  10  -2   .   .   .   6 -151  -16   25   11  -33   .   3  -3   1  -9   .   7   .   .  16  -3   .   .   .   .   1  -91   7  -5   1  -3   2   .  -5 -13  -1   3  -1   3   1  -3   .   2   2   .  -2  -2   .  -1 -30   .   .   2  -4  -2   .   2   .   .  -1   .  -2   .   .  -5   5  -1  -7  -3   .  -1   .   3   1   .   .   .   .   .   1   1  -1  -3   1  -1   3  -1 -12   .  -2  -2   .   .   .   .   .   .  -1  -1   1   1   .   .   .   .  -1   2   .   .  -1   1   .   .   2   .   .  -1   1   1   .   .   .   .   .   1  -1   1   1   1   1   .   2   .   .  -1
X.10            1407126890      -3199638      789866     25194    -12950    25103    155   -18326     3178    -406   -406   3178    874   -406   -22    26   -86   615   15  -2001    -57   143   -57   -89   111   35  -17  235  -17    3   64  -518   -38   26   -6   26   26   26   -6   10 -22  42  -6  -6   2  -7  11  -13  -9  19  -9  -5  15   4  -89   19    7  -17   -1  -5  -1  -1   7   7  -1  -1  -1   1  -5  -1  11  -5   5  -1   .  -64  -8   8   .   .   3   .  -2  -2  -2  -2   6  -2  -2   2   .  -3  -3  -1   1   1   3   . -21  -1  -1   3  -1  -1   3   1  -1  -1   1  -2   .   .   .   7  -1  -1  -1  -5  -5   3  -1  -1  -1  -1   3   1  -1   .   .   .  -1   .   .   .   .   .  -7  -1   1   3   1   .   .   .   .   .   .   .   .   .   1   .   .   .  -1   1  -1   1   .   .  -3   1   1  -1   1  -1   1  -1   .   .   .   .   .   1   1   .  -1   .   .  -3  -1   .   1   1
X.11            3214743741       3059133     1214653     22933    -32835    32670    270    17501    -3875    1469   -587   4173    157   -555    45   -27    69   616   -9   1518   -372    94     6   -36    64  -50 -114  270    6   10   55   405    57  -23  -75  -15  -27   29   13  -15 -27  49   5   9  -3   .   9  -42   8   8   3 -10  15   .   76  -14   -4   22  -14  30  14  -8   4  18  -2  -6   2   6 -14   .   6  -6   6   .   1   35  -7   1  -1  -5  -5   .   9   1   1  -3  -3  -3  -1   3   .  -3  -3   1  -3   .   1   .  16   1   6   .  -2   .   3  -2  -3  -1   1   .   .   .   .  -6   4   6   .   .   .  -6   2   2   .   .  -2   .   .   1   1  -1   .   3  -1   1   1   1   3   3  -1  -1  -1   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   1   1   .   .   1   2   2   .   .  -1  -1  -1   1   .   .   .   .   .   .  -2  -1   .  -1  -1   1   1   .   .   .
X.12            4221380670       -999362     1615934    -44642     36926    37401    465    -8130    -8130    -706    414   4542   -706    414    62   -78   -34   595   45   -551   -551   281    97    89  -119   65   89  305   17  -11   45  -146   -26  -26 -146  -26   14  -26   14  -10  22  46 -14  -2   2   6   6  -37  19 -17   9  11  21   1  -39   -3  -39  -39    9 -15  -7   9  -7   9   9   9   5  -3 -19  -7  -7   5   5   3   .   -7  -7  -3   5   1   1   .  -2  -2   2  -6  -2  -6   2   2   .  -2  -2   2   2   2  -2   .  -5  -5  -5  -5  -1  -1  -3  -3  -1   1   .  -1   1   .   .   1   1   1   1   1   7   1   1   1   1  -1   1  -1  -1   .   .   .   .  -3   1  -3   1  -1  -1  -1   1   1  -1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .  -1  -1  -1   1  -1   2   2   .  -1   .   .   .   .   1   1   .   1   1   1   1  -1   .  -1  -2
X.13            4275362520      10237656     1710808     48568     69336    42471    594    45144    20056    1240   2360   3480   1368   1208   280     .   120   770   20   3927   1227   295    66   123   175   34  183  114   18   22   65   792    88  152  152  120   24   40   -8   24  40   8   .   8   .   .   9   56  18  18   8  16  -4   .  139   22   27   31   35  18   7  23   3   3   2  11  -2   6   6   7  10   6  -2   .   .   65   9   9   1   1  -4  -1   8   8   .   .   8   .   .   .  -1   3   3   1   3   .   1   .  14  -6   4   6   .  -2   .   .  -2   .   2   .   .  -1  -1   7  -1   3   3   3   .  -1  -2   1   1   .   2   .   .   .   .   .   .   1   1   1   1   1   2   2   .   .  -2  -1  -1  -1   .   .   .   .   .   .   .  -1   1   1   .   1  -1   .   .   .  -2   2   .   .   .   2   .   .   .  -1  -1   .   .  -1  -1   .   .   1   1   2   .   3   .   .
X.14            4622913750      11656918     2011350    -42042    -13610    58422    345    57750    22678   -1066   1414   5430   -490   -186   -10   -78   -90  1275    .   5446   1288   246   -35  -104   -84  -15  -26  265  -11   -3  126  1302  -106   54  214  -26   22  -50    6  -10 -18  30 -14  -2   2  -6  21   43  -5 -17   .  -5   .   4  232   25   24   -2   34 -15 -10   4 -16  -6   1  -6   5   3  17  -4  -7  -3  -1   3   .  126   .   .  -2  -2  -3   . -10   6   2   2  -2   2  -2  -2  -1   1   1  -3   1  -2  -3   .  35   .  -5   3  -1  -1   .  -3   .   .   .  -2   .   .   .   2   .  -2   4   .  -3  -2   1  -2   .   1  -3  -1  -1   .   .   .   .  -2  -2   .   .  -2  13   1   1   1   1   .   .   .   .   .   .   .   .   .   1  -1   1   1   1   1   1   .   .   .  -1  -1  -1   1   .   .   .   .   .   .   .   1   1   2   .   .  -1   .   .  -1  -1   .   1   1
X.15            9287037474      16720418     1896994     87074     90658    19734   1023    24354    31522    2850   4642   1058   1570   1058   418    26    98    99  -26   2486    470   406   155   118   134   55  118  -17   19   -1    1    50   146   82   50  146   82   50   50    2   2   2  -6  18   2  -3  -3   43  19  -1  -6   3  -2   .   22   67   54   22   46  23   6  22  22  14   7  14  15   5  -5  -2   7  -1   1  -1   .    1   1   1   1   1   9  -2   6   6   6   6  -2  -2  -2   2   .   5  -1   1   1   1  -1   .  -1   4  -1   7   7   3  -2   1   .  -2   1   .   .   .   .   2  10   2   2   2   5   2  -1   2   2   1  -1  -1  -1  -1   .   .   .   1   1   1   1   1  -5   1  -1   1   3  -2   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1  -1   .   .   1  -3   1  -1   .   1   1   1   .   .   .   .   .   .   .   .   .   1   1  -1   1  -2   .   1
X.16           12501781215     -15693601     2075359     65807    -27425    52404   1293   -47201    11935   -1057   1743   3647    543   -881    -1   -53   111   715  -35  -3388    446  -140  -175   -50    98   85  100  157   25  -19   56  -833   -81   79  127   -1   -1   39  -17  -17 -25   7  11   7  -5  -3   6   -1 -21   7   9  15   5   .  -98    1  -50   28    .   5  20  -6   6   8  -3  -8   5  11   9   2   5  -3  -1   1   1  -56   .   .  -8   8   4  -2  -9   7   3   3  -1   3  -1  -1   .  -4  -4  -2   4   1   2   . -21  -1  -1  -5   3  -1  -3  -3   3   1   2   .   .   .   .   .  -2  -4   2  -2  -5   4  -3   .   2  -1   1   1   1   .   1  -1   .   .   .   .   .   .  -4   2  -2   .   .   2   .   .   .   .   1   1   1   1   .   .   .   .   1  -2   .  -1   .   1  -1  -1  -1   1  -1  -2   .   .   .   .   .   .   .   .  -2  -1   .   .   .   .   .   .   .  -1
X.17           13508418144     -18677152     3512928   -134368     37472    57135   1488   -60576    18272    3680  -3040   3808  -1696   1312   -32     .   -96   694   19  -4465    881   687  -172   113  -295  120  -49   32   -4  -16   46  -672   192 -192   96    .  -32  -96   32    .  32   .   .   .   .   3   3   48  38 -18   3  -8 -13   1  -79   20  -15   47  -25  40  -1  -7 -31   7 -16   7   8  10  -4   1  -8   .  -2   .   .  -46  10 -10   6  -6  10  -2  16 -16   .   .   .   .   .   .   .  -1  -1   3  -1  -1  -1   .  -6  -1   4   2   .   2   3   .  -1  -1   1   1   1   .   .   3  -3   3  -3  -3  -6   3   .  -3  -1  -2   .   .   .  -1   .   .   .   2  -2   2  -2   .   6   .   .   2  -2   2   .   .   .   .   .   .   .   .   1   .   .   .   1  -1  -1   1   .   .   2  -2   .   .  -1  -1   1  -1   1   .   .   .   .   1  -1   .   1   .   .   .   .   .   1  -1
X.18           27416186875     -37543429     6369275    -44149     -2565   129349  -1385  -125125    32827    2299  -1589  10395   -325     11   -37    -1   -85  1925    .  -9163   1691   389    71   -21   -49  -25   21  375   -9   23  140 -1925    91  -69  187   11   -5  -45   11   -5 -13  35  -1   3  -1  -8  19   21   5   1   .   5   .   . -293   -5   11   13    1  15 -11   7 -13 -15  -5  -7  -5  -9  11  -1  -1  -1  -1  -1  -1 -140   .   .  -4   4  -1   .  11  -5  -1  -1   3  -1  -1  -1   .  -1  -1  -1   3   .  -1  -1 -35   .   5  -3   1   1   .  -1   .   .  -4   .   .   .   .   1   3   5  -1   7   1   1   3  -3  -1   1  -1   1  -1   .  -1  -1   1   4  -4   .   .   .  -9  -3   1  -1  -1   .   .   .   .   .   1   1   1   1   .   .   .   .   .   1   1   .   1  -1   1   1   1  -1   .   4   .   .   .   .   .   .   .  -1   1  -1   .   .   .   1   1   .   .   .
X.19           75844139371     -56581525     3402091    162435    -58261    -1001   2887     4235    49931     875  -3549    315    203   -573    27  -273   435  -154   -4  -2233   -847   343  -109   -31    21  -17  167   23   59    3    .   147  -145   95   51    7  -61   35   11  -41  -5  -1  15   7   7  -2  -2    .   6  10  16 -16   4   .   17  -73  -31   -1  -21  15 -25  -3  -7   3  15   3  11   9  -1  -3  -9   3  -3  -3   .    .   .   .   .   .  -1   2   7  -1   3   7  -5  -1   1  -3   .   2  -4  -2   2   2   .   . -10  10   .   6  -4   2   .   2  -2   .   .   .   .   .   .  -1   5  -5   1  -3   3   3  -1  -1   1  -1  -1   1   1   1   .   .   1   .   .   .   .   .   3  -3   1   3  -1  -2  -2  -2   .   .  -1  -1   1   1   .   .   .   .   .  -4   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .  -1  -1   .   .   .
X.20           80426400000     -87975680    10451200    104960    -75520   169170   -120  -172800    77056   -1792  -4608   8960   1280    512  -256     .     .  1750    . -10814   2470   274    40  -106   146   40  -94  200    8  -16  100 -1792  -128 -128  256  128    .    .    .    .   .   .   .   .   .  15   6   70 -10  10   . -10   .   1 -218  -56   54  -38  -66 -40   2  -6  14  14   . -10   8  -4   8   2   8   .  -4   .  -2 -100  -2   2   4  -4  -5   .   .   .   .   .   .   .   .   .  -2   4   4  -2  -4  -1   2   1 -10   . -10   6   2   2   .   .   .   .   1  -1   1   .   .  -2  -2   2   2   2   8  -2   .   .   .   .   .   .   .   .  -2   .   .   .   .   2  -2   .  -5   1   1  -1  -1   .   .   .   .   .   .   .   .   .   1   2   .   .   .  -2   .  -1   1   1   2   2  -2   .   .  -1   1  -1  -1   .   .   .   .   .   .   .   1   .   .  -1  -1   .  -1   .
X.21           90807234375      55087175     2498375   -118625    -42425   -10725  -1815    -9625    42215   -3001   1855   -105  -1625   -545   503  -325    15     .    .   1595   -475   155  -115  -155    85   65   -5   25   37   13  -10  -161    -5  -85   -1  -45  111   15   23  -13  23  -5  -5 -13  11  -6   3    .   .   .   .   .   .   .    5   41    5   59   -5 -15  11 -11 -11   3   1  -5   5   3   1   5  -7  -3  -1  -1   .   10  -4   4  -2   2   .   .   7  -1  -5  -1   3  -1   1   1   1   5  -1  -1   1  -2   1   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .  -5   5   3  -3   1   1  -1  -3  -3  -1  -3   1  -1  -1   .   .   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   1   1   1   .  -1   1   .   .   .   .   .   .   .   .   1  -1   1   .   .   .   G  /G   1  -1   .   .   .   .   .   .   .   .   .
X.22           90807234375      55087175     2498375   -118625    -42425   -10725  -1815    -9625    42215   -3001   1855   -105  -1625   -545   503  -325    15     .    .   1595   -475   155  -115  -155    85   65   -5   25   37   13  -10  -161    -5  -85   -1  -45  111   15   23  -13  23  -5  -5 -13  11  -6   3    .   .   .   .   .   .   .    5   41    5   59   -5 -15  11 -11 -11   3   1  -5   5   3   1   5  -7  -3  -1  -1   .   10  -4   4  -2   2   .   .   7  -1  -5  -1   3  -1   1   1   1   5  -1  -1   1  -2   1   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .  -5   5   3  -3   1   1  -1  -3  -3  -1  -3   1  -1  -1   .   .   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   1   1   1   .  -1   1   .   .   .   .   .   .   .   .   1  -1   1   .   .   .  /G   G   1  -1   .   .   .   .   .   .   .   .   .
X.23          108348770530      84710626    15223010    108290     77026   230230  -1187   195426    25954     -30   1666  16546    866    514   -94    26  -254  2255  -95  12166    826   662    97   106   182    5  -26  493  -23   -7  126  2226    66   66   50   34  -46   66  -46  -14  18  34  -6 -14   2   1  10    1  15  15 -15   1   1   .  250  -47  -54   -2  -14  13   6  -2   2 -14   1  10  -3  -5  -7 -10   5   1  -1  -1   .  126   .   .  -2  -2   5  -2   6   6  -2  -2  -2  -2   2  -2   .  -2  -2   2  -2   1   2   .  31   1   1  -1   1  -1   1   1   1   1   .   .   .   .   .  -6  -6  -2  -2   6   3   2  -3   .   .  -1   1   1  -1   .   .   .   1  -2  -2   .   .  -2   1   1  -3  -3   1  -2   .   .   .   .   .   .   .   .   .   .   .   .   1  -2  -2   1   .   .   1   1  -1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -2   .   1
X.24          156871952640     119318784    16386304    113152    -71424   243594   -216   244992    52480    2304   -512  13056   1280    512  -256     .     .  2190  140  12858   2598   202   -48   -42   202 -104 -102  264    .  -32  109  2304   128  128  256 -128    .    .    .    .   .   .   .   .   .   .   9   34  14   2   4 -14  -4  -4  262   -8  -42   82   -2  24  -6 -14  14   6  -8 -10   . -12   8   2   8   .  -4   .   .  109  11  11  -3  -3  -6  -1   .   .   .   .   .   .   .   .   .  -3  -3   1  -3   .   1   .  22  -8   2 -10  -2   2  -4   .   .   .   1   2   .   .   .   2   2  -2  -2  -6   .  -2   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   1  -2  -2   2   2  -2  -1   1   1   1   1   .   .   .   .  -1   .   .   .  -1   1   1   .   .   .  -2  -2   2   .   .   1  -1  -1   .   .   .   .   .   .   .   .   1   1   1  -2  -2  -1  -1  -1
X.25          252984703125      56581525      895125   -229075   -135275   -23100    795   -28875    20405    6293  -1715    805   2165    365  -123   325  -355     .    .   1540   -350   -60   -53   130   -70   75    4   -5   -5   47    .   -35  -175   65   -3  -55   13    5   21   25  -3  -7   5   1 -11 -15   3    .   .   .   .   .   .   .    2   47  -30   20  -20  -5  20  10   2   4  -5  -4 -25  -5  -1  -6   3  -1   3   1  -2    .   .   .   .   .   .   .   5  -3   5   1   1   1  -1  -1   .   1   1   3   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   A  /A  -4   2  -4   2  -2   1   .  -1   2   .   1  -1   1   1   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .  -1   1   1   .   1   .   .   .   .   .   .   .   .   .   A  /A  -1  -1   2   .   .   .   .   .   .   .   .   .   .
X.26          252984703125      56581525      895125   -229075   -135275   -23100    795   -28875    20405    6293  -1715    805   2165    365  -123   325  -355     .    .   1540   -350   -60   -53   130   -70   75    4   -5   -5   47    .   -35  -175   65   -3  -55   13    5   21   25  -3  -7   5   1 -11 -15   3    .   .   .   .   .   .   .    2   47  -30   20  -20  -5  20  10   2   4  -5  -4 -25  -5  -1  -6   3  -1   3   1  -2    .   .   .   .   .   .   .   5  -3   5   1   1   1  -1  -1   .   1   1   3   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  /A   A  -4   2  -4   2  -2   1   .  -1   2   .   1  -1   1   1   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .  -1   1   1   .   1   .   .   .   .   .   .   .   .   .  /A   A  -1  -1   2   .   .   .   .   .   .   .   .   .   .
X.27          309720864375    -124219017    27321975    165087      8055   316953   2025  -202025   -16809   -4233  -1857  21735   1175    159     7  -273   175  2100    . -10647  -1197   729   153    99    63 -135    9  585    9    9   90 -1729  -117  -37 -225  -45   47   55    7  -13  15  51  15  -5   7   .   .  -42  20  12   . -10   .  -1 -141   93  -29  -15   21 -15   9  -9  11  -3  -3  -3  -3   9 -19   7   1   1   1  -3   .  -90  -6   6   2  -2   3   . -13  -5  -5  -1  -1  -1   1  -3   .   .   .   .   .   .   .   . -20   . -10  -4  -2   4   .   2   .   .   .   1  -1   1   1   9  -1  -3   3  -1  -1  -3   1   1   3  -1  -3  -1   1   .   .   .   .  -2   2   2  -2   .   3   3   3  -1  -1   .   .   .   .   .   1   1  -1  -1  -1   .   .   .   .   .   .   .   .   .  -2  -2   .   .   .   .   .   .   1  -1  -1   .   .  -1   1   .  -1   .   .   1   1   .   1   .
X.28          536105794455     267461271    22612887    713727    469143   208494   2187   224631   108279    6807   5727   5319   3127   2239  -153   651    15  1155   80   8910   2106   -18   -81   378    90  -45  270   27   -9  -45   35  1023   259   83   95  171  -17   95    7   11  23 -13  11  -5  11   .   .   21 -13  27  12  13   8   .   90   63   90  -18   30   3  30  -6  10   6   3  -2   3   9   7  -6   3   3  -3   3  -3   35  -7  -7   3   3  -6   2  15  -9   3  -1   3  -1   1   1  -1   .   .   .   .   .   .   .  -9   6   1  -1  -3  -1   4   1   2   .  -1   .   .   .   .  -2   2   6  -6   6  -3   2  -1   2   2   1  -1  -1  -1   .   1  -1   .   3   3   1   1  -1   6   .   .   2  -2   2   .   .   .   .   1   1  -1  -1   .  -1  -1  -1   .   .   .   .   .   .  -1   3   1   1   .  -1  -1  -1   .   .   .   .   .   .   .   1   .   1   1   .   .  -2   .   .
X.29          551549171250      67178034    36697650   -189294    -74190   336699  -3420    89650   -74190    2866   1170  25010  -1230   -878    50   326   210  1925    .   4059  -3501   699  -288  -141  -141   60   27  660   24  -24   35   610    26   26 -414   26    2  -70    2   42 -22  66   6  18 -10   9   .  -91   5 -19   .   5   .   .   51  -48   19  -21  -21  20  -5   3   3 -13   .  -5   4 -10 -24  11  -4   .   2   2  -1   35  -7  -7   3   3  -1   .   2   2   6  -2   2  -2  -2  -2   1   .   .   .   .  -3   .   .   5   .   5   5   5  -3   .   1   .   .  -1   .   .   .   .  -1  -1  -1  -1  -5  -2   3  -4  -1  -1   2   .   .   2   .  -1   1   .   3   3   1   1  -1  -1  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .  -1   .  -1   1   1   1   1   .  -1  -1  -1   .   .   .   .   .  -1  -1   1   .   1   1  -1  -1   .   .   .
X.30          635966233056     350269920    41884128    127008    467424   360855      .   401632   142560   -2592  14112  14688   2784   3616    96     .   -96  2156  -69  18711   3645  1431     .   189   189    .  279    .    .    .   70  2016   -64  320  224  128   96  -96   32    .  32   .   .   .   .   .   .   70  28   8   3  14 -21   .  189    .   61   -9   39   .  -9  -3  -3  -9   .   7   .   .   .  -3   .   .   .   .  -2   70   .   .   6   6   5   . -16  16   .   .   .   .   .   .   1   .   .   .   .   .   .  -1  -8   7   2   .   2  -4   3   .  -1  -1  -2   .   .   1   1  -1   5  -1   5  -3   .  -1   .  -3  -1   .   .   .   .   1  -2   .   .  -2  -2   .   .   2  -5   1  -1   1  -1   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .  -1   1  -4   .  -2   .  -1  -2   .   .   .   1   1   .   .  -1   1   .   .   .   .   1  -1   .   .   .
X.31          641238778125     348069645    35578125   -244035   -464115   405405    810   395725   131277   -1523   1149  18285  -2995  -3523   301    25   285  2750    .  18909   2655   -99    90  -129  -441   90 -291  330   42   18   99  2925   -67 -163  301 -115   45    5   29   -3 -59   5  25   5  -7   .   .   20 -50 -10   . -20   .   .  255   30   31  -51   21 -30  13  -9  -1  -3   6   5  -2   6  14   7 -14  -6  -2  -2  -3  119  -7 -15  -5  -1   5   .   5 -11   1   1  -3   1   1   1   .   .   .   .   .   .   .   .  10   .   .   2   4   2   .   .   .   .   .   .   .   .   .   5  -1   5  -1   3   .   1   2  -1   1   .   2   .   2   .   1   1   .  -1   3   1   1   1   5  -1  -1   1   1   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .  -1   .   .   .   .   .  -2   2   .   .   .   2   2   .   .   .   .  -1  -1  -1   1  -1   .  -1  -1   1   1   .   .  -1
X.32         1095935366250    -488660886    60806250   -268566    211050   560196   -405  -553750   124650   -5270  -7830  23850   -790   3050    42   246  -150  3200    . -24012   3204   900   207   180  -168  -45 -108  315   -9    3   81 -3046    50 -270  154 -110   58   50  -38    2  34  -6 -10  10 -10   .   .   64   . -16   .   .   .  -1 -252   -9   20  -36    . -45   4   .  -4   .  27   8  -5   9  -1   .   3   3  -3   3  -3 -119   7   3   1  -7  -4   .  -6  -6   6  -2  -6  -2   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -4   .   .   .   1  -1   .   .  -4   .  -8   4  -4   5   4  -1   2  -2   1   3  -1  -1   .   1   1   .   1   1  -1   3   1   4  -2   2   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   1   .   .   .   .   .   .   .   .   .   .  -2  -2   .   1   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   1   1
X.33         1917448516791    -707107401    68232375    373167      4023   577368      .  -628265   169047   -5193  -3249  17415  -1257   2287  -153   351  -225  2441  -84 -21384   5832   216     .  -216  -216    .  -72    .    .    .   73 -2673  -157 -301  303   59  -33  135   39   27  15 -21  -1   3  -9   .   .   49  25  17   .  -7 -12  -6 -216    .  -56   72  -24   .  24  24  24   .   .  -8   .   .   .   .   .   .   .   .   2  -35   7 -17   1   5  -7   . -21   3   3  -1  -1  -1  -3   1   .   .   .   .   .   .   .   .   5  10   5  -3   1  -3   .   1  -2   .   1   .   2   .   .  -4  -4  -4  -4   .   .   .   .   .   .   .   .   .   .   1   2   .   .  -3   1  -1  -1  -1   7   1  -1   1  -1   .   .   .   .   .   1   1  -1  -1   .   .   .   .  -2   .   .   .   .  -1   3  -1  -1  -1   .   1   1   1   .   .   .   .   .   .   .   .  -1   1   1  -1   1   .   .   .
X.34         2624476798125    -749628243    86858925   -682227    320685   725517   1620  -654675    76461   10157   5901  30765  -5715   -243   -83  -247   205  3025    . -24003   1377  -435  -216   177  -315   60  285  420  -48   36   56 -3395   181  181  189 -139   29  -75  -35  -27   5  -3   9 -19   9   .   .  -43 -15 -27   .   5   .  -5 -255   24  -15   69   33  60 -19  -3   9   9 -12   9  -4  -6   . -11 -20   4  -2  -4   .  -56   .   .  -8   8  -8   .  13  13  -7   1  -3   1   1   1   .   .   .   .   .   .   .   1 -15   .   5   1   1  -3   .   3   .   .   2  -1  -1   .   .   1   1   5   5   1  -2  -3   .   3  -1   2   .   .   .   .   .   .   .   .   .   .   .   .   2   2   .   .   2   .   .   .   .   .  -1  -1  -1  -1   1   .   .   .   1   .   .   .  -1   .   1   1   1  -1   .  -2   .   .   1   .   .   .   .   1   1   .   .   .   .   .  -2   .  -1  -1
X.35         4097337118875     -42567525   -21278565  -1289925     10395        .  -6561    10395    10395    5019    315   2331   5019    315  -357   975   251     .  125      .      .     .   243     .     .  135    .  -81   27  -81    .   -21   -45  -45  -21  -45  -53   51  -53  -61   3  11  15  -5  -1   .   .    .   .   . -15   .   5   .    .   27    .    .    .  -9   .   .   .   .  -9   .  15   9   3   .  -9  -1  -3   3   .    .   .   .   .   .   .  -1   3   3   7  -1   3  -1  -1  -1   1   .   .   .   .   .   .   1   .  -5   .   .   .   .   1   .  -1   1   .   .   .   .   .   .   .   .   .   .  -3   .   3   .   .   1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   B  -B   .   .   1   1   1   1   .   1  -1  -1   .   .   .   .  -1   .   .   .   .   .   1   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   1   .   .
X.36         4097337118875     -42567525   -21278565  -1289925     10395        .  -6561    10395    10395    5019    315   2331   5019    315  -357   975   251     .  125      .      .     .   243     .     .  135    .  -81   27  -81    .   -21   -45  -45  -21  -45  -53   51  -53  -61   3  11  15  -5  -1   .   .    .   .   . -15   .   5   .    .   27    .    .    .  -9   .   .   .   .  -9   .  15   9   3   .  -9  -1  -3   3   .    .   .   .   .   .   .  -1   3   3   7  -1   3  -1  -1  -1   1   .   .   .   .   .   .   1   .  -5   .   .   .   .   1   .  -1   1   .   .   .   .   .   .   .   .   .   .  -3   .   3   .   .   1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -B   B   .   .   1   1   1   1   .   1  -1  -1   .   .   .   .  -1   .   .   .   .   .   1   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   1   .   .
X.37         4375623425250    1192564450    73514210   1374450   1637090    98175   -159   210210   344610   11746  28210  -1022   7842   2930   578   350   402     .  250  11935   1225  1535  -251   425   105   41   95  -79  -19   69    .  -798   210   50   34  450   98   10  -14  -14 -22  10  30  42  14   3  -6    .   .   .  10   .  10   .    9  117  105   63   55   1 -17  25   9   7  13  23   1  -5  -3  17  -7  -3  -1  -1  -1    .   .   .   .   .   .   1 -14   2   6   6  -6  -2  -2  -2   .   4  -2   2  -4  -1   .   .   .  10   .   .   .   .  -2   .   2   2   .   .   .   .   .   3   5   3  -3  -3   3  -5   1   1  -1  -1   1   1  -1   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .  -2   1   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .   .   1   .   .
X.38         4836998684375    1062116055   124444375   -946985    217815   837980   2465   645975    62807   -8233   2391  34455  -6825   -553  -361  -325   215  2750    .  24156  -1980  -164   477  -156  -356   25  348  465  -75   13   39  2855  -193 -257  -89   95 -121  -65  -25  -17  15   7  -5  -9  11   8 -10  -20 -50 -10   .  20   .   .   68    5   36   -4  -36 -15  -4  12 -12  12  -3  -4  -7   3  -3  -4  -7   5  -1  -1   .   91  -7 -11  -1   3   5   .  -9  -9  -5   3   7   3  -1  -1   .   .   .  -2   .   .  -2   .  10   .   .   2  -4   2   .   .   .   .   3   .   .   .   .  -4   4  -4  -4  -4  11   4   1   4   .  -1   1   1  -1   .   .   .  -1   3  -1   1  -3   1  -5   1  -1   1  -1   .   .   .   .   .   1   1   1   1   .   .   .   .  -1   2   .   .   .   .   2  -2   .   .   .   1  -1   1   .   .   .   .   .   .   .   .   .  -1  -1   1  -1   .   .   1
X.39         6143375289051     631449819    79710939  -1137045    759003   -81081  -2349   -68453    69531   27867  12075   5691   2587    -21 -1157  -325  -629  -924  301   7623  -1827  1863  -261    -3  -147 -189  -57   51  -21  -21    .  -469  -285 -125  235  115   11 -101  123  -13  11 -13  -5   3  11   .   .  -56   4 -20 -11   8  13   .   -3  -21  -35  -57   15  51  39  -3  13  -9 -21  15   3   3  -5 -11  19  -5  -5  -1   .    .   .   .   .   .  -6   1  11  -5   3  11   3   3  -1  -1   .   .   .   .   .   .   .   .  12  -3  -8  -4   .   4   1   .  -3   1   .   .   .   .   .   3   1  -5   1   5  -1   7  -5   1  -1  -1  -1  -1  -1   1   .   .   .   .   .   .   .   .  -2  -2  -2  -2   2   1   1   1   .   .  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .  -1   1   .   .   .   .   .   .   1   .   .
X.40         6145833622500    1307779044   127638500   2169284   1804260   467181    945   601700   188516    6628  26692   6180   6500   7876  1188   676   260   825    .  14685   3669  2093   429   357   545  185  189 -255   21  -31   19   356   276  596  -28  116  100   20   68   20  20   4  36   4   4   .  -9   69  25   9   .   5   .   .  -43  -79    5  101   25 -15  13  25  29   9 -11   1  13  15  -7   9 -15  -7   3   1   .   19   5   5   3   3   6   .   4   4  -4  -4   4   4   .   .  -1  -3  -3  -1  -3   .  -1   . -15   .   5   1  -3   1   .   1   .   .   1   .   .   .   .  -3  -7  -7   5   5   5   5   5  -1  -1   1   1  -1   1   .   .   .   .  -1  -1   1   1  -1  -6   .   .  -2   2   .   .   .   .   .   .   .   .   .   .  -1   1   1  -1  -1   1   .   .   .   1   1   1   1   .   1  -1  -1   .   .   .   .   .   1   1   .   .  -1  -1   .   .   .   .  -1
X.41         6619124890560     961268672   159742912    693056   1043392   959322   3036   667072   -92736   -3136   1344  38080   2496   5952  -320     .    64  2310  -65  18074   -826   346  -448   358   182    4  154  556   40   20    .  2240  -128  128 -320    .  -64   64   64    .  64   .   .   .   . -15  -6  -28  22   6 -13  12   7  -5  198  -72  -26  -54  -54 -44 -22   6   6  10  12  -6  -4  10   .  -2   4   4  -2   .   .    .   .   .   .   .  -3   1   .   .   .   .   .   .   .   .   .   2   2  -2  -2   1   2   .   2  -3  -8  -6   4   2  -5   .   1  -1   .   1  -1   .   .  -2   2   6  -6   2 -10  -2   4  -2  -2   2   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -3   1   3   1  -1  -1   .   .   .   .   .   .   1   .   .   .   .   .   .   1   .   .   2  -2   .   .  -1   .   .   .  -1   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   .
X.42         6697382793750   -1667387370   112521750    123590    211990   803880  -2475  -804650   292822   -4842   3206  18550   2390  -4538   310  -350   -90  2750    . -24024   3570  -984   141   274   434  -75   40   85   13  -43   54 -3178   -58  358  342 -170 -106  -50   70   38 -18 -18 -30  14 -14   9  -9  -20 -50 -10   .  20   .   . -110  -47  -14  -56  -16 -35 -24   2   2  -8  -7  16   9   1  17  10  13  -3   1   1  -1  -54 -12  12  -2   2   5   .   6  22   2   2  -2   2   2   2   .  -3  -3   3   1   1  -1   .  10   .   .   2  -4   2   .   .   .   .   .   .   .   .   .  -4  -2   4  -2   2  -1   .   1  -2   .  -1  -3  -1   1   .  -1   1   .  -2   2   .   .   .  -5   1  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1  -1   1   .  -1   2  -2   .   .   .   .   .   .   .   .   .   .   .   .  -2   1   .   .   .   1  -1   .   .   1
X.43         7331420799495   -1735627257   159891975   2311335   -825849   852930      .  -896633   255879  -10233 -12249  26055   7815  -3161   327   351   615  2795  120 -29646   2430  1026     .  -594   594    .   18    .    .    .   37 -2745  -457  119  199  151  -57  135  -25   -9 -57  -9  31  -9  15   .   .   -7  -5  35   .   1 -24   1 -162    .   46  -54    6   .  18  -6   6 -18   .  -2   .   .   .  -6   .   .   .   .   .  -35  -7   5   5  -3   5   .  -9  -9  -1  -1   7  -1  -1  -1   2   .   .   .   .   .   .   .   7  -8  -3  -1   1  -1   .   1   .   .   1  -1   1   .   .   2   2  -2  -2  -6   .  -2   .   .   .   .   .   .   .   .   .   .   .   1   1  -3   1   1   5  -1  -1   1   1   .   .   .   .   .  -1  -1  -1  -1   1  -2   .   .   2   .   .   .   .   .   3  -1   1   1   .   1  -1  -1  -1   .   .   .   .   .   .   .   1  -1  -1   1   1   .  -1   .
X.44         8165038927500     828158604   116354700   3075436    268940   340704  -5895   300300   -18676   28812  -4116   6860   7180   2668  -692   676   940   175    .  11760  -2856  1440   429     8   532  225 -112  -55  -43    1    .   588   284  -36  204 -196  -52  220   44   28  28 -20  36 -20   4  -9   .  -21  15  11   .  -5   .   4 -136  -19 -120    8   12  65   . -36  16  20  33   4 -15 -25 -11   4   1   1  -5   1   .    .   .   .   .   .   4   .  12  12   4   4  -4   4   .   .   .  -6   .   .   2  -1  -2   1  15   .  -5  -1  -1   3   .   1   .   .   .  -2   .   .   .  -4   .   8  -4   .   3   .   1  -2  -2  -1   1   1   1   .   .   .   .   .   .   .   .   .  -6   .   2   .  -2   .   .   .   .   .   .   .   .   .   1   .   .   .   .   2   .  -1  -1   .  -1  -1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   2   .   1   .
X.45         8379477898506     861288714   -17337078    322218  -1162998        .      .  -141174   112266   -8694    810   3402  -2934   1962  1098  -702   426  -594  381      .      .     .     .     .     .    .    .    .    .    .   36   378    90   90   -6 -198   90  -54   26   42  -6  -6 -30 -22  -6   .   .  -36 -18  18  -3  12  -3   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -36   6  -6   4  -4   .   .   6   6  -2  -2  -2  -2  -2   2   .   .   .   .   .   .   .  -1   6   1  -4   6   .   2  -3  -2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   2  -2   .   .   .   .   .   .   .   .   .   C  /C   .   .   .   .   .   .   .   .   1   .   .   .  -1   .   .   .   2   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1
X.46         8379477898506     861288714   -17337078    322218  -1162998        .      .  -141174   112266   -8694    810   3402  -2934   1962  1098  -702   426  -594  381      .      .     .     .     .     .    .    .    .    .    .   36   378    90   90   -6 -198   90  -54   26   42  -6  -6 -30 -22  -6   .   .  -36 -18  18  -3  12  -3   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -36   6  -6   4  -4   .   .   6   6  -2  -2  -2  -2  -2   2   .   .   .   .   .   .   .  -1   6   1  -4   6   .   2  -3  -2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   2  -2   .   .   .   .   .   .   .   .   .  /C   C   .   .   .   .   .   .   .   .   1   .   .   .  -1   .   .   .   2   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1
X.47         9958526703125    -978052075    58095125   1071525    661525  -114400   5075   103125   117205  -15851  -2715  -1035  10325  -1755   821   325   965     .    .  -8800  -2050   800    83  -290  -330   35  160  115  -29  111  -35   645    45  205   69 -195 -219    5   85  -35  21 -19   5  29 -11  26   8    .   .   .   .   .   .   .   -2   79   30  160    . -45 -32   6  14   .   3   .   7  -9  -1 -10  11  -1  -1   1   .  -35  -7  -7  -3  -3   .   .  21   5   5  -3  -3  -3   1   1   2   2   2  -4  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .  -2   .   6   6  -3   .  -1   2   .  -3  -1   1   1   .   .   .  -1  -3  -3   1   1   1   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .  -2   .   .   .  -2   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   2   .   .   1   1   .   .   .   .   .
X.48        10238958815085    1052416365    16787309    530621   1666413   432432  -6102   234157    31661   -1939 -18179    525   4653    317  -691  -351 -1059   385   85   3696  -1974  -976   618   426    98  410  240  138   90  -10    .  1197   -99 -259  237  141   45  -11   -3   -3  21 -11 -31  21 -15   .  -9  -35 -31  21   9  13  13   . -118  -10  -86   80   16  42 -16 -14  -6   .  10 -16  14  -6   6   2   2   6   2   .   .    .   .   .   .   .   7  -2  -3 -19   1   1   5   1   1   1   .  -3  -3  -1  -3   .  -1   .  17   7  -3   1   1  -3   5  -1   3   1   .   .   .   .   .   .   2   .  -6  -6   .   .  -2  -2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   1   1   3  -1   1  -2   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .  -1   1   .   .   .   1   1   1  -1  -1   .   .   .   .   .   .   .   .   .   2   .   .   .   .  -1   1   2   .   .
X.49        10238958815085   -2423952531   147359597   -335699   -150675   432432  -6102  -569107   552685   -1939 -37331   1197   1261   5037   -83  -247   301   385   85 -22176   3780  1904  -234  -108  -224   50 -192 -198   30   46    .   637   117 -459   -3  149 -163  101  125  -27 -11  13   9  -3   9   .  -9  119  17   1  -3  15   5   .    4  -86  116   40 -116 -30 -16  -8 -20  12  10 -12  14   . -14  -8  10  -2   4  -4   .    .   .   .   .   .   7  -2  -3  -3   1   9  -3   1   1   1   .   3  -3  -1   3   .   1   .  13  -7   3   5  -1  -3  -3   3   1   1   .   .   .   .   .   .   .  -4  -4   4  -2   .   2   2  -2   2  -2   .   .   .   .   .   .   .   .   .   .   .   5  -1   1  -1  -3   2   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .   1   1   .   .   .  -3   1  -1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .
X.50        10529575087500    -662332020   173026700   -463540   -868980   936495   -675  -438900  -209524   16268   9548  44940   3980  -4788   140   300  -820  1750    .  -9681  -5145  -721   201  -249   -49 -235  -81  525   33  -31    . -1428   188  188 -404  188   44  -20   44   28 -52  28 -20  -4  -4   .  -9  -70 -10  10   .  10   .  -4 -121  -31   39   95   71  45  -1  -1 -25  15  17  -9   5   3  -7  -1   5  -7  -1   3   1    .   .   .   .   .  -5   .   4   4   4   4   4   4   .   .  -1   3   3  -1   3   .  -1   . -10   .  10   6  -2   2   .   .   .   .   .   2   .   .   .  -1  -1  -1  -1   3   3  -5   1  -5  -1  -1   1   1  -1   .   1   1   .   .   .   .   .   .   5  -1   1  -1   1   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .  -1  -1   .   .   1  -2  -2  -2   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .  -1   1   .  -1   .
X.51        10853720317440    -496624128   201383424   1584128   -352768   962676  -2520  -129536  -252416   -8704 -11264  43520   5632  -1024   512     .     .  1540  -60  -5676  -5676   756  -168   -76   596  360 -364  680  -40  -16  -35  -512     .    . -512    .    .    .    .    .   .   .   .   .   .  -9  -9  -28   4  28  24 -28  12   .   52   88  -44  -92    4 -40  20   4   4  -4 -32  20   8  -4  -8  -4   8   .  -4   .   .  -35   7   7  -3  -3   1   .   .   .   .   .   .   .   .   .   .   3   3   3  -1  -1  -1   .   4  14   4   4  -4  -4   .   .   2   .   1   .   .  -1  -1   .   .   .   .   4  -8   4   .   .   .   .   .   .   .   .   .   .   .  -3  -3  -1  -1   1  -1  -1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1   .   .   .   .   .   .   .   1   1   1   .   1   1   .   .   .   .   .   .  -1  -1   1  -1   .   .   .
X.52        11890281046875    -683330725     2646875   1062075   -937125  -150150   4560   182875    75355    7259  13755   3675  -7845   -325   987  -625  -645     .    .  -8470    350   -70   260   270   210  200  -54    .  -36  -24    .   203  -205 -205  -53  115  -21  -45  -21   67   3 -21  15  -5  15  24   6    .   .   .   .   .   .   .   -2  -56  -50   34   30   . -22  -6   6   6  12 -10  -4  -6   .  -6   .   .   6  -4  -3    .   .   .   .   .   .   .   3   3  -1   7   3  -1  -1  -1   .  -4   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   A  /A   2   2  -2  -2   2  -4  -2   .   .   .   .   .  -2   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .  -A -/A   .   .   .   .  -1   .   .   .   .   .   .   .   .
X.53        11890281046875    -683330725     2646875   1062075   -937125  -150150   4560   182875    75355    7259  13755   3675  -7845   -325   987  -625  -645     .    .  -8470    350   -70   260   270   210  200  -54    .  -36  -24    .   203  -205 -205  -53  115  -21  -45  -21   67   3 -21  15  -5  15  24   6    .   .   .   .   .   .   .   -2  -56  -50   34   30   . -22  -6   6   6  12 -10  -4  -6   .  -6   .   .   6  -4  -3    .   .   .   .   .   .   .   3   3  -1   7   3  -1  -1  -1   .  -4   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  /A   A   2   2  -2  -2   2  -4  -2   .   .   .   .   .  -2   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   . -/A  -A   .   .   .   .  -1   .   .   .   .   .   .   .   .
X.54        12927978301875   -2955201613   233687475  -1916733    817075  1067703  -2955 -1254925   513779   19635 -33789  22995  -8845   5955  1299  -377  -285  2100    . -36169   8057  1719  -367   313  -399   45 -329 -155   73   -3    . -2093   355 -445  275  -45 -109 -165  -29  -29  27  -5   7  -5   7 -12 -12  112  20  -8   .   .   .  -1 -103  -31   89   23  -81  45  -9 -15  -7  -9  -3  15  -3  -9  -7   9  -3  -3   3   1   .    .   .   .   .   .   3   .  11  -5  -1  -1   3  -1  -1  -1   .   2   2   .  -2   4   .   .  20   .   .   4  -4   .   .  -2   .   .   .  -1  -1   .   .  -5   5   3  -3   1  -5  -1  -3  -3   3  -1   1   1   1   .   .   .   .   .   .   .   .   .   7   1   1  -1   3   .   .   .   .   .   1   1   1   1  -1   .   .   .   .   2   .   .   .   .   .   .   .   2   .   .   .   .  -1   .   .   .   .  -1   1   .  -1   .   .  -1  -1   .  -1   .
X.55        17413195263750   -2845334778   137113350  -2228122   1018630   -18018   4500     9350   522886   32774 -23322   9030 -11130   -666    70   598  -410 -1100    . -21714  -3318  1374  -312   154  -154   60  334  100  -80  -28  -36  1078   358  358  182 -250 -106  -90   22   54 -42   6 -10 -10 -18  18   .   22  20  28   . -10   .   .  -86 -104   26   22  -54  60  14  30 -30  18 -12  18  -4  -6   .  -2 -20   4  -2   4   .   36  -6   6  -4   4   7   .  -6  -6  -6  10   2  -6  -2   2   .   6   .   .  -2  -2   2   . -20   . -10  -4  -2   4   .  -2   .   .   .   .   .   .   .  -2  -2   2   2  -2  -2   2   .   .   .   2   .   .   .   .   .   .   .   .   .  -2   2   .   7   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -2   .   .   .   .  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   1
X.56        19246163186250    3964722762   326079050   -300118    472650  1613898  -9990  1781450   532682    4938  22826  32010  -2870   4778  -246  -702  -470  3850    .  48378   8742  1418  -114  -330    50   50   90 -150    6   14   35  3450   -70  570  250  -38  -38   10  -38  -54  -6 -38 -30  10  -6   .  -9  112  10 -18   .   .   .   .  134   26  -10  -46   62 -30  -6 -22  -2   6   2 -10   6 -12 -14  -6  -6  -2   .   .   .   35   7   7   3   3  -2   .   6   6  -2  -2  -2  -2  -2   2   .   3   3  -1   3   .  -1   1 -30   .   .   2  -4  -2   .  -2   .   .  -1   .   .   .   .   2  -6  -2  -2  -6  -6  -2  -2   4   .  -2  -2   .   .   .   .   .   .   3   3  -1  -1  -1  -8  -2   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   1   .   .   .   2   .   .  -1   1   1   .   .   .   .   .   .   .   .   .  -1  -1   .   2   .   .   .
X.57        19946023665750    2050161750   100532310    696150   3011670   447525  12312   621270   122070    2902   3030   3606  13014   6230   278   650  -554     .  125  -1035   6525  -795   396    45   225  240  405   72   36   36  -35   454  -130  190   70   30  102  -34    6  -50  14   6  10  22 -22   .   .    .   .   . -15   .   5  -5   93  -24   45   93  -15  48 -11   9 -27   9  24  -7   4   6   .  -7   8   4   2   2   .  -35   7   7  -3  -3   .   2 -10 -10   2  -6   6   2  -2  -2   .   .   .   .   .   .   .   .   .  -5   .   .   .   .   1   .  -1   1   1  -1  -1   .   .   5   1   9  -3   1   4   1  -4  -1  -1   .   .  -2   2   .   .   .   .  -3  -3  -1  -1   1   .   .   .   .   .   2   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   1   .   .   .   .  -1  -1   .   .  -1  -1   .   .  -2  -1   .
X.58        21346507000000    -726689600   -83720000   1019200    145600   336700   4600    56000   -15680    2240  -2240  -6720   -320    320   960     .  -960     .    .   4060  -3500   700   -44  -140  -140 -560   28   40  -20  112    .  -448     .    .   64    .   64    .  -64    .   .   .   .   .   .  10   1    .   .   .   .   .   .  -5   52  -20   20  -20  -20   .  -4   4   4 -12  -8  -4   8  -6   4  12   .   .   6   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   1  -2   1   1   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .  -4   2   4   .   .   .  -2   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   E  -E   1  -1  -1  -1   .   1   1   .  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .
X.59        21346507000000    -726689600   -83720000   1019200    145600   336700   4600    56000   -15680    2240  -2240  -6720   -320    320   960     .  -960     .    .   4060  -3500   700   -44  -140  -140 -560   28   40  -20  112    .  -448     .    .   64    .   64    .  -64    .   .   .   .   .   .  10   1    .   .   .   .   .   .  -5   52  -20   20  -20  -20   .  -4   4   4 -12  -8  -4   8  -6   4  12   .   .   6   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   1  -2   1   1   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .  -4   2   4   .   .   .  -2   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -E   E   1  -1  -1  -1   .   1   1   .  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .
X.60        22348485900000    3108998880   219199200   3612960   2653920   787995   -540  1029600   270816   25312   4128  19040   8160   3872   352     .   160  1750    .  18459   4905  -741  -468   201   441 -300  411  -60  -36   36  -20  2016   448 -192  224  128   96  160   32    .  32   .   .   .   .  27   .  -70 -10  10   .  10   .  -4  105   60    9  -21  -69  20  43   9   9 -37 -12  11   4  -4  12   1   4   4   4   .   .  -20  -6  -6  -4  -4  -5   .  16 -16   .   .   .   .   .   .   1   .   .   .   .   3   .   . -10   .  10   6  -2   2   .   .   .   .  -2  -2   .   .   .   7  -3  -1   5  -3   .  -1   4   1  -1   .   .   .   .   .   .   .   .   .   .  -2  -2   .   5  -1   1  -1   1   .   .   .   .   .   .   .   .   .  -1   1   1   1   .   .   .  -1   .   .  -2  -2  -2   .   .  -2   .   .   .   .   .   .   .   1  -1   .   1   .   .  -1   1   .   1   .
X.61        24573501156204    2525799276   318843756   1689324  -2469012  1135134  10287  1066604   -44436   25452  -4116  38892   3180  -7956  -788  -676  -148  2079  -46  26334   -882  1566   171  -114   294  135 -546  -33    3   15    .  2156   444 -196 -148 -196  -20  140  -20   -4 -52  -4 -36  -4  -4   .   .  -49  31  -1   6 -17 -22   .   78  -21   14   78  -66  87 -18   6  30 -18  15 -18  -9  21   3  -2   7  -1   1  -1   .    .   .   .   .   .   9   2  12  12  -4  -4  -4  -4   .   .   .   .   .   .   .   .   .   .  -1   4  -1  -1  -1  -1   2  -1   .   2   .   .   .   .   .  -6   2   2   2   2   5   2  -1   2   2   1  -1  -1  -1  -1   .   .   .   .   .   .   .   .  -7  -1  -1   1   1   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   2   .   .
X.62        35301999416320     632067072  -104688640         .   2659328   123760  13276    21504    21504   21504      .   7168   5120      . -1024  1248  2048  -980   70  -4368   3696   368   420  -400     . -244  -16   -4  116    .    .     .     .    .    .    .    .    .    .    .   .   . -32   .  32  19  10  -28 -20   .  10 -12  -2  -1   48   12   48   48    . -44  48   . -16  16   .   .  12   4  -4 -16  -4   8  -4   6   .    .   .   .   .   .  10   1   .   .   .   .   .   .   .   .   .  -6   .   2   2  -1   .   .   4   4   4   4   .   .  -2  -2   .  -2   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   1   .   .   .   .   .  -4   2   .  -2   .   1   1   1   .   .   .   .   .   .  -1   .   .   .   .   .   .   1   .   .   .   .   .  -2   .   .   .   .  -1   .   .   .   .   .   .   .  -1   .   .  -2   .   1  -1   .
X.63        38348970335820   -1121764788   448945740  -3993300   2789964  1213785      .  -511028  -372276  -16308   5292  47628 -12084   6188   396   324  -276   595  195 -10935  -6075  2457     .   405  -783    .  297    .    .    .  -10  -756  -116  -52 -372  -84   12  -84  -20   12  44  12   4  12 -12   .   .  -63  35 -25  15   9 -21   1  -27    . -107  -63   45   .   9   9  -3 -27   .   5   .   .   .   9   .   .   .   .   1   10  -4   4  -2   2  10   .  -4  -4   4   4  -4   4   .   .   .   .   .   .   .   .   .   .   7  -3  -3  -1  -3   3   3  -1   1  -1  -1  -1   1   .   .   1  -7  -3  -3   9   .  -3   .   3  -1   .   .   .   .   .   1  -1   .  -2   2   .   .   .   .   .   2   2   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   1  -1   3   1  -1   1   1  -1   1  -1   .   .   .   .  -1  -1  -1   1   .   .  -2   .   .  -1   .
X.64        38658236225625    5058537561   360257625  -3005991  -1931175  1876446      .  1857625   280665   -9639 -24615  38745  -3495  -6695  1113   729   345  3200    .  37422   5346 -1890     .  -270  -378    . -306    .    .    .   16  4473  -295 -295  377   25   57 -135   -7   57 -39 -39  25  -7   9   .   .  -64   . -16   .   .   .  -6  162    . -110   54  -30   . -18  30  -6  18   .  10   .   .   .   6   .   .   .   .   3  -56   .  12   .  -8  -4   . -15 -15   1   1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   4   .   .  -2   .   2   .   .   2   2  -2  -2   6   .   2   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   4   .  -4   2   2   .   .   .   .   .  -1  -1   1   1   1   1   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .  -1
X.65        40955835260340    4209665460    67149236     43316   1160628    27027 -17847  -246092   492212   20916   9268  -3276  11444   1844    52  -676   -76  -385 -285   8547  -7329    83   285   495    35  209    3  153   69  -19    .  -140  -316 -316  116    4  116  -44  -12    4 -44   4 -36   4  -4   .  -9   35  31  -9  11   3   3   .  -97   29 -113   11   55   9   3  -5  23  -9 -11  -1   9  -9   5  19   1   5  -5  -1   .    .   .   .   .   .   2   3   4   4   4   4   4  -4   .   .   .  -3  -3  -1  -3   .  -1   .  23 -17   3   7   3  -1  -1  -1  -1  -1   .   .   .   .   .  -1  -1  -5  -5  -5  -5  -1   1   1   1  -1   1   1  -1   .   .   .   .   .   .   .   .   .  -4   2   .  -2   .   3  -1  -1   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .  -1  -1  -1  -1   1   .   .   .   .   .   .   .   .   1   1   .   .   .   .   2   .  -1   .   .
X.66        47097393520320    5507206848   193076928   2164032   2895552   208494   8748   310464   660672   26304  33600   -576  16576   8512   960     .    64  -330 -305   8910   2106   -18  -324   378    90 -180  270  108  -36   36  -46  -576  -128  128  -64    .  192  -64   64    . -64   .   .   .   .   .   .   48  38 -18   3  -8   7   .   90   36   90  -18   30  12  30  -6  10   6  12  -2 -12   .   4  -6  12   4   .   .   .  -46  -4  -4   2   2  -6  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -6 -11   4   2   .   2  -1   .   1  -1  -1   .   .   1   1  -2   2   6  -6   6   .   2  -4   2   2   .   .   .   .   .   .   .   .  -2  -2   .   .  -2   6   .   .   2  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   2  -2   .   .   1  -1  -1  -1   .   1   1   .   .   .   .   .   .  -2  -2   .   .   2   .  -1
X.67        78359378686875    9011981979   383845275  -1937949  -3875685  1482624  20250  1511675   804987   -3685   6339   1035 -11845  -4189 -1877   351   115  1925    .  26928   6084  -576   630  -204  -384  450 -240 -150   30   30  -15  1555  -121  -41  243 -369   35  115   -5   63  -5 -25  -1  -1  -9   .   .  -21   5   1   .  -5   .   .   36   90  116  -72   84 -30  32 -24  -4  12  -6  -4  14   .   2  16  10  -2   4   .   .  -35  -7   1   9   5  -1   .  15  -9   3  -1  -5  -1   1  -3   .   .   .   .   .   .   .   . -35   .  -5  -3  -1   1   .   1   .   .   3   .   .   .   .  -4   4   .   .   4  -2   .  -2  -2  -2   2   2   .   .   .   .   .   .   1  -3  -3  -3  -1   9   3   1  -1   1   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   .   .   .   .   .  -1  -1   1  -1   .   1  -1   1   .   .   .   .   .   .   .   .   .   1   1   1  -1   .   .   .
X.68        89626740328125    8725441725   522856125   1417325   6670525   997425  23805  1280125   623485  -11331  21805  13725   8445   8685  1117  -975  -435     .    .  31185   5175   945   549    55   455   45  529  -35   85  -67  -70   -35   -35  125  157  365 -227 -155 -115  -35  37 -11 -15 -11   1  18   9    .   .   .   .   .   .   .   55  109   55    1   25  45 -15   7  -9   9 -11   9 -27   9  -3   7  13  -3   1  -3   .  -70   .   .  -6  -6   .   . -11   5   1   1  -3  -7   1   1   1  -3   3  -3   1  -2  -1   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   1  -1  -7  -1   7   1   1   1  -5   1   1   1   1   1   .   .   .   .   2   2   .   .  -2   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   1  -1  -1   .   1   1   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .
X.69        94981065075000   -9392827080   700787000   -256360  -1815240  2371005   8640 -2115400   368312    6968  -5096  44280  10680  -3688 -1416     .   600  2750    . -48531  -3495  -259  -336  -279   149 -160  -51    .  -48   32  -36 -2952   248  312   -8  280  120 -120  -40  -72   8 -24   . -24   .   .  -9   20 -50 -10   . -20   .   5  185   32   41    5    1   . -19  13 -15   9  16  -7 -16   .   .  -3   .   .   .   .   .  -56   .   8   4   .   5   .   8   8   .   .   8   .   .   .   .  -3  -3  -1  -3   .  -1   .  10   .   .   2   4   2   .   .   .   .   .   1   1   .   .   5  -3   1   1  -3   .   1   .   3  -1   .   .   .   .   .   .   .   .   .  -4   .   .  -2   5  -1  -1   1   1   .   .   .   .   .   .   .   .   .  -1   .   .   .  -1  -1   1   .   .   .  -2   2   .   .   .  -2   .   2  -1   .   .   .   .  -1  -1   .   .   2   2   1   1   .   1  -1
X.70       118479380574555   -7935316389   800481627  -2436525   1028187  2606175  10935 -2318085  -197253   19803  12915  45675 -13253   3731   459  -273   195  1980  180 -31185   2025  -225   243  -135  -315 -225  207  135   27  -45  -56 -2877   143 -193 -285  -57  -13   35   27   55  -5 -49  15  23   7   .   .   36  12   . -48  12  12   .    9   63 -135   -9   75  15  15  -3   1   3  -9 -13   3   9   7  -3  -9   3  -3  -3   .   56   .   .   8  -8   .   .   7  -1  -5  -1  -5  -1  -3   1   .   .   .   .   .   .   .   .   . -10   .  -8   .  -4   .   2   2   .  -2   .   .   .   .  -1   5   3   9  -3   3   3  -1  -1   1  -1  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   .   .   .   .  -1   .   .   .   .   .  -2   2  -2   .   .   2   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   1
X.71       119483690332160   -9270317056   645607424  -6823936   1060864  1566488  -6208 -2207744   315392   28672      .      . -12288   8192     .     .     .  2310 -340 -22792   7448   920   752    -8  -784 -160  184 -512   16  -64    .     .   512 -512    .    .    .    .    .    .   .   .   .   .   .   2   2  -56  54  14  24 -16   4   .  -40   32   -8  104    .   .  -8   . -24   .   . -16  16   .   .   .   .   .   .   .  -2    .   .   .   .   . -12   2   .   .   .   .   .   .   .   .   .  -4  -4   2   4  -2   2   .  26   6  -4   2   .   2   .   .   2   .   .   .   .   .   .   8  -8   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .  -1   .   .   .   .   .  -2  -2  -4   .   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   1   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .
X.72       123485536419840  -12201197568   596148224   3411968  -2064384  1493856  -1728 -1835008   917504       . -28672      .      .   4096     . -1728     .  1365 -160 -28896   7392   608  -384  -480   392  320  -96 -192    .   32    .     .  -256 -256    .  256    .    .    .    .   .   .  64   .   .   .  -9    7 -11  -7  24  -9  16   1  -64  -64  128  -64  -40   .   .   8   .   . -16  -8   .   .   .   .   .   .   .   .  -3    .   .   .   .   .   6   2   .   .   .   .   .   .   .   .   .   3   3  -1   3   .  -1  -1  37  -8   7 -11   3   1   .  -3   .   .   .   1   1   .   .  -4  -4   4   4   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .  -8   4   2  -2   .  -2   .   .   .   .   .   .   .   .   1   .   .   .   .  -1  -1   .  -1   .  -1  -1   1  -1   .   .   .   .   1   .   .   .   .   .   .   1   1   .   .  -2   .   .   1   .
X.73       140763279350304   -8764026336   322820640   3740256  -1490400  1791153      . -1759968   147744   -6624  42336   6048   1824  -6048   672     . -1056  1254 -321  -5103   5103 -2511     .   -81   567    .   81    .    .    .  -54 -2016  -192  192  288    .  -96   96   96    . -32   .   .   .   .   .   .  -36 -10   6  15  20  15  -5  -81    .  -81   81    9   .  33  -9 -33   9   .   9   .   .   .  15   .   .   .   .   .   54  12 -12   2  -2   3   . -16  16   .   .   .   .   .   .   1   .   .   .   .   .   .   .   2   7  -8  -6  -4   2   3   .  -1  -1   .   1  -1   .   .  -3   3  -3   3   3   .  -3   .   3   1   .   .   .   .  -1   .   .   .   2  -2   .   .   .   3  -3  -3  -1  -1   .   .   .   .   .   .   .   .   .   1   1   1   1   1   .   .   .   .   .  -2   2   .   .   1   .   .   .  -1   .   .   .   .  -1   1   .   .   .   .  -1  -1   .   1  -1
X.74       162746401888125  -12226310019   868960125    773109   -488835  2397681 -10935 -2635875   282141  -26499  16533  41805   6365  -1739 -1875   -51  1125   825    . -40095   4131  -207  -243   243  -225  225  -63 -135  -27   45   -1 -2955   -71  169  277   81  133  -35 -115   17   5 -47 -19   9   5   .   .  -69  25   9   .  -5   .   .   99  -63  -45    9   45 -15 -15  -9  11  -3   9 -11  -3  -9  -7  -9   9  -3   3   3   3   91   7 -13  -9   3   6   .   1  -7   1  -3   5  -3   3  -1   .   .   .   .   .   .   .   . -15   .  -5   1   3   1   .  -1   .   .  -1   .   .   .   .   1   7  -3   3   3  -3   1   1   1  -1   1   1  -1  -1   .  -1  -1   .  -1   3   3  -1   1   6   .   .  -2  -2   .   .   .   .   .  -1  -1   1   1   .   .   .   .  -1   .   .   .   .   .  -1  -1   1   1   .   1   1  -1   .   .   .   .   .   1  -1   1   .  -1  -1   .   .   .   .   1
X.75       181844090400000   17795697920  1020243200   -304640   2100480  2781570  -8880  3027200  1147136  -21248  36352  34560   6400    512   768     .     .  1750    .  57266   4670   194  -784   174  -134 -400   18 -240  -48  -80  -35  2304  -128 -128  256  128    .    .    .    .   .   .   .   .   . -24 -15   70 -10  10   . -10   .   6 -130  -40   14  -22   94   . -14  34 -26 -18  -8 -10  -8   .  -8  -6   .   .   .   .   2  -35  -7  -7  -3  -3  -5   .   .   .   .   .   .   .   .   .   .  -1  -1   5   3   .   1   . -10   . -10   6   2   2   .   .   .   .   1   .  -2   .   .  -2  -2   2   2  -6   .  -2   .   .   .   .   .   .   .   .   2   .   .  -3  -3   1   1   1  -5   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .  -1   2   2  -2   .   .   1  -1  -1   .   .   .   .   .   .   .   .   1   1   1  -1  -1   .   .   .
X.76       210919336847010    5765644962   958293666   2955042  -3442014  2453814      .  1381666  -694494  -15966 -20574  64098   1314  -2014   354  -378  -606   385  135  16038 -11178 -1674     .   486   594    . -378    .    .    .  -55  1170   106 -214 -238  -54  -78  -54  -46   -6  -6  18   6  34   6   .   .  -63   1  17  -9   1  -9   .   54    .  166  126  -54   .   6 -54 -18  18   .   2   .   .   .  -6   .   .   .   .  -1  -35   7  -1   1   5 -11   .  -6  -6  -2   6  -6   6   2   2   .   .   .   .   .   .   .   .   1  -9   1   1   1   1   3  -3  -1  -1  -1   .   .   .   .  -2   2  -6   6  -6   .   2   .   .   .   .   .   .   .   .  -1  -1   .  -3   1  -1  -1  -1  -3   3  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   1   1   1   1  -1   .   .   .   .   .   .   .  -1   .   1   1   1   1   .   .   .
X.77       211069033500000    4639055200  1096732000   1944800   5045600  2501850   2190   604000  -819360   -2720  12000  54880   4960   4320    96     .   480     .    .  13210 -10550   730    34   170  -190 -170  410  350   74   98  -80  1120  -160 -160 -416 -160   96  160  -32  -32  32 -32   . -32   .   3  -6    .   .   .   .   .   .   5 -342 -126   10  -54  -30 -50  10  18  10  10  -6  18  -2 -20  10  18   6  -6   .   .   .   80  10 -10   .   .   .   .   .   .   .   .   .   .   .   .   .  -2  -2  -2   2  -1   2   .   .   .   .   .   .   .   .   .   .   .   1  -1   1   .   .   2   2   2   2  -2   4  -2  -2  -2   2   .  -2  -2   .   .   .   .   .   4  -4  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   1   .   .   .   .   .   .   .  -1   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .
X.78       226187908369605   10449476037    -3064635  10233405   8305605        .  26244  -542619   546021   42693   6237  -1323   8613   -387   309  -351  1837  -945  230      .      .     .   972     .     .  324    .  324  108  108    .   525   441 -279   45  369  125   45  -27   65 -27 -39   1   1   9   .   .  -63  15 -45 -10 -15 -10   6    .    .    .    .    . -36   .   .   .   .   .   .  24   .   .   .  12   4   .   .   .    .   .   .   .   .   .  -1 -15   9  -3   1   5   1  -1   3   .   .   .   .   .   .   .   .  -9   6   1  -9  -3   3   2  -1  -2   2   .   .  -2   .   .   .   .   .   .   .  -6   .   .   .   .   2   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   1   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   .   .
X.79       260522896303125   19387175445   785531925   9700965   9936405   360855      .   877525  1353429   10773  85797   4725  16725  10213   -75  -675   645 -1750    .  18711   3645  1431     .   189   189    .  279    .    .    .  -20 -2331   557   77  -91  317   69  165  -11   -3 -43  45 -35  -3  -3   .   .   70  10 -10   . -10   .  -6  189    .   61   -9   39   .  -9  -3  -3  -9   .   7   .   .   .  -3   .   .   .   .   1  -20  -6  -6  -4  -4   5   .   5 -11  -3   5  -3   5   1   1   .   .   .   .   .   .   .   .  10   . -10  -6   2  -2   .   .   .   .  -2   .   2  -1  -1  -1   5  -1   5  -3   .  -1   .  -3  -1   .   .   .   .   .   1   1   .   .   .  -2  -2   .  -5   1  -1   1  -1   .   .   .   .   .   1   1   1   1   .   .   .   .   .   .   .   .   .   1   2   2   2   .   .  -2   .   .   .  -1  -1   .   .  -1   1   1  -1   .   .   1  -1   .   .   .
X.80       284415522641250   23053576546   788714850  -7515326  -3026590   -24024  11535   -11550  1984738  -32158  53186   8610 -16670  -8126  1186  1274 -1470 -1925    .  59752  -7784  2856   739  -616   -56 -105 -280   95   11   43    . -2478  -414 -414  210 -126  178  -30  -78   50  18   2  26 -14 -14   6  -3   21  -5  -1   .   5   .   . -104  211   24   40   56  15   8   8  -8  24 -13  -8  -1  -3  -5  -8   7   3   1   5   .    .   .   .   .   .   1   .   6   6 -10   6  -2  -2   2  -2   .   7  -5  -3  -1   2   1   .  35   .   5   3   1  -1   .  -1   .   .   .   .   .   .   .   .   .   .   .   .  -3   .   3   .   .   1  -1  -1   1   .   .   .   .   .   .   .   .   .  -9  -3  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   1   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .
X.81       284415522641250    4512942434   788714850   6345794   9875810   -24024  11535   974050  -226590   21602  29890   8610  14050   4418  1954    26   450 -1925    . -19096   8624  2856   299   464    56 -105 -280   95   83  -97    .   -14  -414  226  114 -126  146  130  -46   82  18   2  -6  18   2   6  -3  -91  -5  19   .   5   .   .   48  -33   16  -24  -56  15   8  40 -32  24  19   8  11  -3   7  -8 -17  -9   1  -1   .    .   .   .   .   .   1   .   6   6  -2  -2  -2  -2   2  -2   .  -1   5  -3  -1   2  -1   .  -5   .   5  -5   5   3   .   1   .   .   .   .   .   .   .   .  -8   .   .  -8  -5   .  -5   4   .  -1  -1   1  -1   .   .   .   .   .   .   .   .   .  -1  -1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   3   1   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .
X.82       349055414150625  -23852507679  1264723425   8024289  -2077215  1297296  18630 -1638175  1207521  -27167 -55839   5985   7905    737 -1951  -351  -415  -175    . -55440  -5544  3600  -198  -168   168 -450   48 -330  -78  -30    .  1505  -559   81  225   81   97  305  -31   81 -15   1 -31   1 -15   .   .   21 -15 -11   .   5   .   6  216   54  -40    .  -72  30  16 -24  24  24   6   8 -14   . -18   8 -10   2  -4   .   .    .   .   .   .   .  -4   . -15 -15   1   1   1   1   1   1   .   .   .   .   .   .   .   . -15   .   5   1   1  -3   .  -1   .   .   .   .  -2   .   .   8   .   .   .   8   2   .   2  -4   .  -2  -2   .   .   .   .   .   .   .   .   .   .   .   6   .  -2   .   2   .   .   .   .   .   1   1   1   1   .   .   .   .   .   .   .   .   .   .   1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .  -2   .   .   .
X.83       364635285437500  -13527336900  1290173500  -6747300   7639100  1424500  26845 -2194500  -169540   -9156 -40740  -1540 -19780   9820  1660   300  -100     .    .  -4620   4200  3700   141   680     .  -35 -268 -355  -19   81    .    28  -180 -500 -100 -340 -164  -20   60  -20  12  28 -20  -4  -4   7  -2    .   .   .   .   .   .   .  200  101 -120   20   60   5 -12   .   8  20 -15  28  -3  17   5  -8  13  -7   1   3  -1    .   .   .   .   .   .   . -12 -12  -4  -4   4   4   .   .   .  -6   .  -2   2  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   4   8  -4  -8   1  -4   1   4   .   1   1   1  -1   .  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -4   .  -1   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .
X.84       386959894750000  -26179925200   628958000   5215600  -1467600  -722150    370   638000  2035760  -41168 -36240  -2640  10800  -4240   688     . -1040     .    . -45430  -7450  1370   722  -330  -350  290 -150  210   66  -98  -65  2736   -80  560  -80  240 -336  -80  -16   48  48 -16   . -16   .  -8  10    .   .   .   .   .   .   .  -58 -202  -10  194   30 -30  10  -6  30   6  -6 -10  -2   6   6  10  10  -2  -2   .   .  -65  -9  -9  -1  -1   .   .   .   .   .   .   .   .   .   .   .   8  -4   2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .  10   2   6   6  -6   .  -2  -2   4   .   .   2   .   .   .   .   .   1  -1  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.85       422966584586250   13540709898   507760650   8809722   6156810  1791153      .  1672650   -89910   44298 -35910   9450  11850   2682 -1110  -378  2010 -1275    .  -5103   5103 -2511     .   -81   567    .   81    .    .    .   54  1386   186 -294   42  -54   42  -30   90   -6  34 -30   6 -30   6   .   .  -27   5  -3   .   5   .   1  -81    .  -81   81    9   .  33  -9 -33   9   .   9   .   .   .  15   .   .   .   .   3  -54 -12  12  -2   2   3   .   2 -14  -2  -2  -6  -2  -2  -2  -1   .   .   .   .   .   .   .   5   .   5   5   5  -3   .  -3   .   .   .   1   1   .   .  -3   3  -3   3   3   .  -3   .   3   1   .   .   .   .   .  -1   1   .  -2   2   .   .   .   3  -3  -3  -1  -1   .   .   .   .   .   .   .   .   .   1  -1  -1  -1  -1   .   .   .   .   .   1   1   1   1   .   .   .   .   1   .   .   .   .  -1   1  -1   1   .   .  -1  -1   .   1   1
X.86       563729863936554    4776683562   830581290  12549978   4666410 -1791153      .   -87318    57834   37674   6426  15498  13674  -3366  -438  -378   954   -21 -321   5103  -5103  2511     .    81  -567    .  -81    .    .    .    .  -630    -6 -102  330  -54  -54   66  186   -6   2 -30   6 -30   6   .   .  -63  -5   3  15  25  15  -4   81    .   81  -81   -9   . -33   9  33  -9   .  -9   .   .   . -15   .   .   .   .   3    .   .   .   .   .  -3   . -14   2  -2  -2  -6  -2  -2  -2   .   .   .   .   .   .   .   .   7   7  -3  -1   1  -1   3  -3  -1  -1   .   2   .   .   .   3  -3   3  -3  -3   .   3   .  -3  -1   .   .   .   .  -1  -1   1   .   .   .   .   .   .  -3   3   3   1   1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .  -1   3   1   1   1   .   .   .   .   .   .   .   .   1  -1  -1   1   .   .   1   1   .  -1   .
X.87       581759023584375   18712024695  1811117175  -8284185  -3659145  3046680  -1755  2798775  -593481  -28553 -14553  49175 -14025  -2457 -1065   975  -185 -1750    .  24696   -630  1176  -279  -246  -126 -435  -72  -75  -15    9    .   903  -113  367 -313  127  -25 -185   55   31  -9 -17  15  -1  -1  27   .   70  10 -10   . -10   .  -1 -246   33  -54   24  -96   5  40 -30  -6 -16   9   .  13  -1   9  -6  -3   1   3   3   .    .   .   .   .   .   5   .  -1  15   7  -1   7  -1  -1  -1   .   .   .   .   .   3   .   .  10   . -10  -6   2  -2   .   .   .   .   .   1  -1   .   .   4  -2   4  -2   6   3  -4   1  -2   .  -1   1   1  -1   .   .   .   .   .   .   .   .   .  -5   1  -1   1  -1   .   .   .   .   .  -1  -1  -1  -1  -1   .   .   .   .   .   .  -1   .   .   2   2   2   .   .   .   .   .   1   .   .   .   .   2   .   .  -1   .   .   1  -1   .   1   .
X.88       595404085985280  -27243380736   738918400   9052160  -7667712  1235520   1728 -1441792   917504       .   8192      .      .   8192     .     .     .  -770  280  -6336  10368 -1472  1152  -384   176 -320 -192  192    .   32 -100     .  -512 -512    .  512    .    .    .    .   .   .   .   .   .   .   9   14  30  10   .  -2   8   .  -64  -64  -64  -64  -16   .   . -16   .   . -16 -16   .   .   .   .   .   .   .   .   .  100   2  -2  -4   4  -5  -2   .   .   .   .   .   .   .   .   .  -3   3   1  -3   .  -1   .  -2   8  -2  14   2   2   .   .   .   .  -1   .   .   1   1  -8  -8   8   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   2   .  -7  -1   1   3   1   2   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .  -2  -2   2   .   .   1  -1   1   .  -1  -1   .   .   .   .   .   .   .   .   1  -1   .   .   .
X.89       646398915093750  -29247504650   638485750   3790150  -3677450  2340975  27210 -1538250   818230    5110  60550  -9450   4790 -13370  1622   650 -1690     .    . -18305  -5075 -1745  -350   -35   385   10  799   10  130  106    . -1386   -10  470  470  -90  -42 -130  -26   54  -2  14  10  14  10  -6 -15    .   .   .   .   .   .   5  301   22 -195  -41 -125 -30 -17 -23   5   3  -2  -5  -2  18 -10  -7   2   2   2   2   .    .   .   .   .   .   .   .  14  -2   2   2 -10   2  -2  -2   .   1   1   1   1  -2   1   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .  -1  -7   3  -3  -3   .  -1   2  -1   1   .   2   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   1   .   .   .   .   .   .   .  -1   .
X.90       652994822390625   19229635425   737526625   7055425   9974625  -965250 -39015 -1321375   557665    5217  42305  -1695   3425   2625  1761   325  1025     .    .  27390  -2850  1150  -447    30   190   25  126  345   33    1 -125  -559    25 -615  209   25  113  -55  -15   41  -7   1   5  17 -11   .   9    .   .   .   .   .   .   .   -2 -155 -130  142  -10 -15 -18 -34  14 -18   5   6  -3  -3   5 -18 -15  -7  -3   1   .   35  -7  13   3   3   .   . -15 -15   5  -3   1  -3   1   1   .   3   3   1   3   .   1   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -2   6  -2  -2   2  -1   2   5   2   2  -1   1  -1   1   .   .   .   .   3  -5   1  -3  -1   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .  -1  -1   1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .
X.91       662947625486250   30727030698   917620650   4332042   5236650    85293      .   315050  1317546   36522  25866 -16470  -1110     10    42   702   330  1100    .  26973  -7047   621     .  -567   621    .  189    .    .    .  -29 -1926   290 -350 -134  -30   90  -30   26   18  50  -6  -2 -22 -18   .   .   48 -20  -8   .   .   .   5 -135    .   41  117    9   .  -3 -27 -15   9   .   1   .   .   .  -3   .   .   .   .   .  119  -7   1  -5  -1  -7   .   2   2   6  -2   2  -2  -2  -2   .   .   .   .   .   .   .   . -20   .   .  -4  -4   .   .   2   .   .  -2   1   1   .   .  -7   1  -3  -3  -3   .   1   .   3  -1   .   .   .   .   .   .   .   .  -1   3   1   1   1   3   3   1   1   3   .   .   .   .   .   .   .   .   .  -1   .   .   .   1   .   .   .   .   .   .   .   .  -2   .   2   2  -2  -1   .   .   1   1  -1  -1   .   .  -1  -1   1  -1   .   1  -1
X.92       665029816320000  -40081850368  1526169600  -5640192   3112960  2400672 -12480 -3276800  1835008       . -36864      .      .  -4096     .  1728     .  1275    . -32416  12512  -864   416   544   216    .  -32 -320  -32    .  -44     .   256  256    . -256    .    .    .    .   .   . -64   .   .  -6  12  -43  -5 -17   .   5   .  -1 -128 -128   64 -128  -24   .   .  24   .   .   .   8   .   .   .   .   .   .   .   .   1   84 -14   2   4   4  -3   .   .   .   .   .   .   .   .   .   .   2   2   .  -2  -2   .   .  35   .   5   3   1  -1   .   3   .   .   1   1  -1   .   .   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .  -2  -2   . -13  -1   1   1  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   1  -2   .   .   .   1   1   1  -1   1   .   3   1  -1   1   .   .   .   .   .   .  -1  -1   .   .  -1   1   .   1  -1
X.93       665029816320000   24946638848  1526169600  12464128   3112960  2400672 -12480  3276800        .       . -20480      .      .  12288     . -1728     .  1275    .  10592   2528  -864  -352   544   568    .  -32 -320  -32   64  -44     .   256  256    . -256    .    .    .    .   .   .  64   .   .  -6  12  -27  -5   3   .   5   .  -1    .    .  -64    .  -56   .   .  -8   .   . -32 -24   .   .   .   .   .   .   .   .   1  -44  -2  -2   4   4  -3   .   .   .   .   .   .   .   .   .   .   2  -4   .  -2  -2  -2   .  -5   .   5  -5   5   3   .  -3   .   .   1  -1  -1   .   .   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   2   2   .   3  -3   3   1  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   1   .  -2   .   .   1   1   1  -1  -1   .   1   1   1  -1   .   .   .   .   .   .   1  -1   .   .   1  -1   .  -1   1
X.94       677025031854600  -26189163000  1936087560   6762600  -1069560  2606175 -21870 -2918520   -84600  -26616  -9240  51912   4232  -2200    72     .  -984     .  225 -31185  -2025  -225   162   135   315  450  207 -270   18  -90 -110  -504  -280   40 -120 -120 -120  184  104  -24  -8  56   .  -8   .   .   .    .   .   . -15   . -15   .   -9  126  135   -9   75 -30  15   3  -1   3  -6 -13   6 -18  14   3  -6   6   6   .   .   70   .  12  -6  -2   .   .  -8  -8   .   .  -8   .   .   .   .   .   .   .   .   .   .   .   .   5   .   .   .   .  -3   .  -3   1  -2   .   .   .   .  -1  -5   3  -9   3   .   3  -2   1   1   .   2   .   .   .   .   .   .   2  -2   4   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -2   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.95       714865488180480   -2370251520   -30788352 -16633344  -1370880  1046682  12960   944384  -231168   62720 -10752 -26880  -3840  14848   768     .     .  1330  480 -12726 -11970 -1062  -360  -594    42  720 -342    .   72  -48    . -1792  -128 -128  256  128    .    .    .    .   .   .   .   .   .   .   .  -70  18   6  48  10   .  -1  510  -48   14  -30    6   . -22  18   6   6 -24  -2   8 -24   .  -6   .   .   .   .   .    .   .   .   .   .   7   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   . -46 -16  -6   2  -2  -2   .   .   .   .   .   1  -1   .   .  -2  -2   2   2   2   8  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   5  -1  -3   3   1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   2   2  -2   .   .   .   .   .   1   .   .   .   .   .   .   .  -1   .   .  -1   1   .   1   .
X.96       718889622405120   25583910912  1335066624  -5640192  -9732096  2729376      .  3276800        .       . -36864      .      .  -4096     .  1728     .   595  120   7776   7776  -864     .  -864   216    . -288    .    .    . -100     .   256  256    . -256    .    .    .    .   .   . -64   .   .   .   .   37  19 -17  24 -11  24   1    .    .  -64    .  -24   .   .  24   .   .   .   8   .   .   .   .   .   .   .   .  -3  -28  14   2  -4   4   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -5   .   5  -5   1  -1   .   3   .   .  -1  -1   1   1   1   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   2  -2   .   1   1   1   1   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .  -1   .   1   1  -1   1   .  -1  -1  -1  -1  -1  -1   .   .   .   .  -1   1   .   .   1   1   .  -1   2
X.97       775438738408125   25760740797   930894525  13837797  13775805   577368      .  1412125   488349   67005  50373 -28755  12765   8101  3789   -27   -75  1100    . -21384   5832   216     .  -216  -216    .  -72    .    .    .    1   -27   113  833 -315  185   21   45  109   57 -27   9   5 -15  -3   .   .   22 -20 -28   . -10   .   . -216    .  -56   72  -24   .  24  24  24   .   .  -8   .   .   .   .   .   .   .   .  -1    1   1   1   1   1  -7   .   9 -15  -7  -3   5   5   3  -1   1   .   .   .   .   .   .   .  20   . -10   4  -2  -4   .  -2   .   .   1   .   .   .   .  -4  -4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   1   1   1   1   1   7   1  -1   1  -1   .   .   .   .   .  -1  -1   1   1   .   1  -1  -1   1   .   .   .   .  -1  -2  -2   .   .   .   1   1   1   .   .   .   .   .   .   .  -1   .   1   1  -1   1   .   .   1
X.98       809403858900000   35652533280  2204423200  -1732640   4492320  1683045   -540  3085600   698656  -59360  57568 -10080  -9440   8672 -1632     .  1120  1750    .  34629   3255  4069   -12    -9  -329  100 -123 -540  -12    4    . -2016  -192  448 -224  128  -96 -160  -32    . -32   .   .   .   .   .   9  -70 -10  10   .  10   .   1  -41    4  -41  -59  -59 -60 -11 -41   7  -3   4   5   4   .   4  -9 -12   4   .   .   .    .   .   .   .   .  -5   . -16  16   .   .   .   .   .   .   .  -3  -3   1  -3   .   1   . -10   .  10   6  -2   2   .   .   .   .   .   1   1  -1  -1  -3   7   5  -1   3   .   1  -4  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   5  -1   1  -1   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   1   1   .   .   .  -2  -2  -2   .   .   .   .   .   1  -1  -1   .   .  -1   1   .   1   .   .  -1   1   .   1   .
X.99       820429392234375    6332778375   182634375   8642375  16336775  -848925  30330   298375    83335   25991  58695  11655  14215  -5305  5767   -25   455     .    . -35805   -525  -285   978  -205    35  570 -349  -70 -142   26    .  1575  -105 -105   39 -105 -153 -265  -25   -9  23   7 -25  39   7 -18   .    .   .   .   .   .   .   .  -77   94  115   67  -45 -30  35   3  19   3   6 -13 -10 -18  -2  19 -14   2  -2   2   1    .   .   .   .   .   .   .  -1  -1  -1  -1  -1  -1  -1  -1   .  -6   .   .   2   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   3   3   3   3   3   .   3   2  -1  -1   .  -2   .  -2   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .  -2   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   .   .   .   .   .   .   .   .
X.100      835517991997440   37614440448  1426968576  11280384   -995328  2152008      .  2207744   995328   36864      .      .  12288  -8192     .     .     .   890  -60  29160  -1944 -1080     .   648  -432    . -216    .    .    .  -74     .   512 -512    .    .    .    .    .    .   .   .   .   .   .   .   .   48 -54  34 -24  -8  12   4 -216    .    8  -72    .   . -24   .  24   .   .  16   .   .   .   .   .   .   .   .  -2   74   4  -4  -2   2   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   . -26  -6   4  -2   .  -2   .   .  -2   .  -2   2   .   .   .   8  -8   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .  -2   2   .   .   .   6   .  -2   .  -2   .   .   .   .   .   .   .   .   .   1   .   .   .   1   .   .   .   .   1   2  -2   .   .   .   2  -2   2   .   .   .   1   1   .   .   .  -1   .   .  -2   .   .  -1  -1
X.101      844994666880000  -13273408512   457497600  22177792 -12723200    91728  31140   179200   -50176    7168 -14336 -35840  15360  10240 -3072 -1248     .  2100    .   3024  -4032  1104  -396 -1088  -224  420  208  100  -44   -8    .     .     .    .    .    .    .    .    .    .   .   .  32   . -32   9  -9 -112  20  -8   .   .   .  -1  -64   44   64   80   16 -20  16 -32   .  16  -8  16   4  16  12   . -12   .   .  -6   .    .   .   .   .   .   3   .   .   .   .   .   .   .   .   .   .  -3   3   3   1   1   1   .  20   .   .   4   4   .   .   2   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .  -7  -1   1  -1  -3   .   .   .   .   .   .   .   .   .  -1   .   .   .   .  -1   1   1   .   .   .   .   .   2   .   .   .   .  -1   .   .   1   1   .   .   .  -1   .   .  -1   1   .  -1   .
X.102      968283412561920    1926299648  2337865728         .     65536  1878240   4224        . -1310720   65536      .  65536      .      .     .     .     . -2080 -580   5600 -12544  1248  1712  -512     .   96  -32   64   16    . -126     .     .    .    .    .    .    .    .    .   .   .   .   .   . -15  12   48 -32   .  28  16  -4   4  256  -32    .  -32    .  64 -32   .   . -32   .   .  16  16   .   .   .   .   .   .   . -126   .   .   2   2 -10  -1   .   .   .   .   .   .   .   .   .   2   2   .  -2   1   .   .   .   .   .   .   .   .  -4   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   2   .   .   2   6   .   .  -2  -2  -1   1   1   .   .   .   .   .   .   1   .   .   .  -1  -2   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .  -1   1  -1
X.103     1042755084800000  -45853716480   647680000   9052160   1167360  -165880 -39520  1126400  2142208   36864 -65536      . -20480  -8192     .     .     . -2750    . -15576  -4920   904  1200   -24   176 -320  360  480  -48   32   26     .  -512  512    .    .    .    .    .    .   .   .   .   .   .   8 -19   20  50  10   . -20   .   .  136  -80  104   -8  -64   . -24  32  -8   . -16  16   .   .  16   .   .   .   .   .   .  -26   2  -2   2  -2  -5   .   .   .   .   .   .   .   .   .   .  -9  -3   1   3   .  -1   1 -10   .   .  -2   4  -2   .   .   .   .  -1   .   .   .   .  -8   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -2   2   2  -2   .   5  -1   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1   .   1   .  -2   2   .   .   .   1  -1   1   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .  -1
X.104     1093905856312500  -27211361100   243512500  11078900  -1633100 -1651650  -6945  2040500   965300  112308  22260  24500 -20300   4340 -1356   300  2420     .    . -43890  -7350  -770   111   250   350  175   46  -65   31   71    .   532 -1020 -380   20  -60  -44   20   84  -92 -12 -28 -20   4  -4  21  12    .   .   .   .   .   .   .  -22  -85  -70   86   90 -25 -18   6 -14   2   3   2 -21  11  -5   6  -9  -1   3   3  -3    .   .   .   .   .   .   .  12  12  -4  -4  -4   4   .   .   .   6   .   4  -2   1   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   6  -2  -6  -6  -2   1   2  -1  -4   .   1  -1   1  -1   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .
X.105     1198405322994375  -46990500921  1438655175 -23399361   6108615  2368521      . -1977625  1165671   53703 -23841 -19305 -13785  11647  -777   351  -465  -175    . -10935  -4131 -2295     .  1053   -27    . -567    .    .    .   55  -225   419   19  -65  -69  111 -105   55   27  31 -21  -1   3  -9   .   .  -21 -15 -11   .  -5   .   1  189    .  125    9  -63   .   9 -27  -3   9   .   1   .   .   .  -3   .   .   .   .   2   35  -7   1  -1  -5  -4   .  -5  19   3  -1  -1  -1   1  -3   .   .   .   .   .   .   .   . -15   .  -5   1  -1  -3   .   1   .   .   1  -1   1   .   .   5   1  -3   9  -3   .   1   .  -3   1   .   .   .   .   .   2   .   .   3  -1   1   1   1  -6   .  -2   .  -2   .   .   .   .   .   1   1  -1  -1   1   .   .   .   .   .   .   .   .  -1  -1  -1   1  -1   .  -1  -1   1  -1   .   .   .   .   1   1   .   1  -1  -1   .   2   .  -1   .
X.106     1370975689505565  -40103091171  1948003101 -16451019   -123363  -938223      .   -84931   843453   54045 -49707  -2835   -387   3445  -819  -351  -795  -385  -60 -40095  -4131  3537     .  -243  -351    .  513    .    .    .   10  1701   641 -143   69  -39   21  -75   29    9 -19 -15   1  25   9   .   .  -21 -49  31 -24 -13  12   .  189    . -115    9   45   .  33   9 -27 -27   . -11   .   .   .   9   .   .   .   .   .  -10   4  -4   2  -2   2   .  -7  17  -3   1  -3   1   3  -1   .   .   .   .   .   .   .   . -21  -6  -1   3   3  -5   .  -1  -2   .   1   .   .   .   .  -7   1  -3  -3   9   .  -3   .   3  -1   .   .   .   .   .   .   .   .   2  -2   .   .   .  -6   .   4   2   2   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   1  -3   1   1   .  -1   1  -1   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .
X.107     1370975689505565   37476692253   185277213  17202861  12684573  -938223      . -1563683  1219293   31005  32877  12285   7005   8749  2109  1053  -435  -385  -60   2673  -9477 -1647     .    27    27    . -207    .    .    .   10  1197   149   53  109  101  141 -147  125  -27 -35  21  29 -27  -3   .   .  -47 -17  11 -12  -7 -12   .   27    .   -5  -63  -15   . -15 -21 -21   9   .   1   .   .   .   3   .   .   .   .   .  -98  14 -10   2   6   2   . -11   5   5  -3  -3  -3   1   1   .   .   .   .   .   .   .   .  27  -8  -3   3  -3  -1   .   3   .   .   1   .   .   .   .   5  -1   5  -1   3   .   1   .   3   1   .   .   .   .   .   .   .   .  -2   2  -2  -2   .  -2  -2   2  -2   2   .   .   .   .   .   1   1   1   1   .   .   .   .   .   .   .   .   .   .  -1   3   1  -1  -2   1  -1  -1   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   2
X.108     1391162882484375   50414138775  1216436375 -16514225 -15698025  2702700  19575  3224375  1123255  -14441 -15505 -38745   2935  -3185  -889  -325  -385     .    . -13860  15750  -340   567  -330  -350  -25   60 -105  135   55    . -1169  -405  475 -113 -605  127   15  135  -29  23  59  -5 -13  11   .  -9    .   .   .   .   .   .   .  -26  -53  -10  100   80  15 -20 -22  -2 -24  11  -8  -5  -9  -5   2  -1  -1  -1  -1   .    .   .   .   .   .   .   .  -9 -17   3   7   3  -1   1   1   .  -3   3  -1  -3   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .  -2   4  10  -2   1   4   3   .   2   1  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .  -2   .   .   .   .   .   .   .   .   .
X.109     1458928219297500  -53463253284  1850939100  17311644  -8941860  2729376      . -2980900   976860  -39204 -39780  -8100  32220   4508 -1188   324   540 -1925    .   7776   7776  -864     .  -864   216    . -288    .    .    .   35   540  -356 -356 -228  284  156 -180  -36  -36  12  12   4  12 -12   .   .   91  -5  19   .  -5   .  -5    .    .  -64    .  -24   .   .  24   .   .   .   8   .   .   .   .   .   .   .   .   3   35  -7  -7   3   3   1   .  12  12  -4  -4  -4   4   .   .   .   .   .   .   .   .   .   .  -5   .  -5  -5  -5   3   .  -1   .   .  -1  -1  -1  -1  -1   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   3   3   1   1  -1   1   1   1   1   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .  -1  -1  -1   1   1   1   .   .   .   .  -1   .   1   1   1   1   .  -1   .
X.110     1523654585578125  -31693737075   727786125 -18293275  11926925 -1287000  11025  1566125   716845    2957  18565   1245 -18195    805   317  -975    85     .    . -48840    300   360   597   380   440  585  -40   65  -19   89   35  1765   225  145 -123 -455  117   85  -99 -103 -35   1 -15  -7   1 -18  -9    .   .   .   .   .   .   . -212   49 -100  112  -20 -15   8  16 -12  12 -11   4   5   3   9 -16  17   1  -1  -3   .   35  -7  -7   3   3   .   . -27  -3   1   5   1  -3  -1  -1   .   3   3   3  -1   2  -1   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .  -8   4   4   4   1   .   1  -2  -2  -3   1  -1   1   .   .   .   .   3   3   1   1  -1   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .  -1  -1  -1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .
X.111     1679281227336960  -53080904448  1653509376   9165312  -7803648 -1876446      .  1134848  1679616  -62208 -78336  34560  14592    512   768     .     . -3290 -540 -37422  -5346  1890     .   270   378    .  306    .    .    .   65  2304  -128 -128  256  128    .    .    .    .   .   .   .   .   .   .   .  -98   6 -38 -24 -18  12  -6 -162    .  110  -54   30   .  18 -30   6 -18   . -10   .   .   .  -6   .   .   .   .   .   65   9   9   1   1   4   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1 -42  -2  -2   6  -6   2   .   .   2   .   2   .   2   .   .  -2  -2   2   2  -6   .  -2   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   1   4  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   2   2  -2   .   .   2   .   .   .   .   .   .   .   .   .   .  -1   1   1   .   .   .   .   .
X.112     1711786747207680  -23837958144  2124390400 -18104320   1155072  2162160 -47520  -991232  -925696    8192      .      .  -8192  16384     .     .     . -2420  180 -11088  -2448  -272  -288    48  -352  160   48  480  -96  -64  -18     .     .    .    .    .    .    .    .    .   .   .   .   .   .   . -18   56 -20 -20   .  -8  12   .  368   80  -80   80    .   . -16   .  16   .   . -32 -16   .  16   .   .   .   .   .   .  -70   .   4   6   2  10   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   2   . -12  18   8   4   .   4   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   2  -4   .   .   2   2  -2  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   2   2   .   .   .   .   .   .   .   .   .   2   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.113     1807462370115584  -53936390144    42205184         .  -1835008  -267904  63872  1835008  1835008       .      .      .      .      .     .     .     .  -616  584 -11648 -11648  -640 -1280   128     .  512  128  128  128    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   . -10   8   56  24   . -16  -8  -8  -5 -128 -128 -128 -128    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .  -4   2   .   .   .   .   .   .   .   .   .  -2  -2  -4   2   2   .   .   8   8   8   8   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .  -1   .   .   .   .   .   2   2   .   .  -2  -2   2   2   .   .   .   .   .   .   1   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   2   .   .   1   .
X.114     1928549534519790  -20035837458  1778766318   5262894  11395566  1791153      . -1522962  -942354  -39186  37422  25326 -10770    558  -402   702  1902 -2310 -210  -5103  -5103 -2511     .    81  -567    .   81    .    .    .    .   126  -210  366  126 -210   30   30  -66   30  46  30  30 -18   6   .   .   42 -22  -6  18 -14   6  -5   81    .   81   81    9   .  33   9  33   9   .   9   .   .   . -15   .   .   .   .   .    .   .   .   .   .   3   .   2   2   2   2  -6   2  -2   2   .   .   .   .   .   .   .  -1  -2 -12  -2   6   2  -2   6   2   .   2   .   1  -1   .   .  -3  -3  -3  -3  -3   .  -3   .  -3   1   .   .   .   .   .   .   .   .   .   .   .   .   .  -3  -3   3  -1   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   1   .   .  -4   .   .   .   .   .   .  -1   .   .   .   .  -1  -1   .   .   .   .   1  -1   .   1   .
X.115     2123804897280000   56233132032  1450803200  14692352   6389760   731808 -17280        .   917504       .  45056      .      .  12288     .  1728     . -3025    .   7392  -1248 -1120   480  -288   -40  320   96    .  -96   32  144     .   256  256    . -256    .    .    .    .   .   . -64   .   .   .  -9  -43  15  27   .   5   .   .  -64  -64    .  -64    8   .   . -40   .   . -16 -24   .   .   .   .   .   .   .   .  -1  -56   .  -4   .  -8   8   .   .   .   .   .   .   .   .   .   .   3   3  -1   3   .  -1   .  15   .   5  -1   1   3   .   3   .   .   .   .   .   .   .   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   4   .   2   2   .   .   2   .   .   .   1   1   .   .   .   .   .   .   .   .  -1  -1  -1   .   .  -1   1   1  -1   1   .  -2   .   2   .   .   .   .   .   .   .  -1   .   .   .   .  -2   .   .  -1
X.116     2437847336925000  -35811255480  2097117000  -8230040   3359560  2168595  39510 -3372600  -767032  -17080  12264  -1400   5320   1128  1800     .   680 -2750    .  34419  10155  -621  -582   331    91  270  307   70  -14  -62   56  1288     8 -568 -120 -280 -248  -40   40   72 -40  -8   .  -8   .   9   .   20  50  10   . -20   .   .   11   38  -21  -61   51 -50 -13 -21  -5  -5   6   3   2   4  -2   3   6   2   .   .   .  -56   .   .  -8   8  -5   .   8   8   .   .   8   .   .   .   .   6   .   .  -2   1  -2   . -10   .   .  -2   4  -2   .   .   .   .   2   .   .   .   .  -1  -1  -1  -1  -5  10   3   2  -1  -1  -2  -2   .   .   .   .   .   .   .   .   .   .   .   5  -1   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   2   .   1   .   .  -2   2   .   .   .  -2   .   .   .   .   .   .   .  -1  -1   .   .   .   .  -1   1   .   .  -1
X.117     2565217512000000  -37246809600  2452032000  26956800  -6796800  1158300   6480  -704000  -744960  -13824 -46080   7680  12800 -15360  1536     .     .     .    .   1980  -4500   540  -936  -180   540    .  252 -720   72    .  165  -512     .    . -512    .    .    .    .    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .  204   24  -20  204   60   . -36  12  -4 -12   .  12   . -24   8 -12   .   .   .   .   .  -35  -7 -11   5  -3   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   3   .   .   1   1   .   .   .   .   4  -8   4   .   .   .   .   .   .   .   .   .   .   .   1   1  -3   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   1   .  -1  -1   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.118     2611979289562500   20161498500  2950106500 -42144700   9178500  -386100 -24840   346500  -923260  -53884  26180  -2940  -1660  -1980  1156 -1300 -1980     .    .   1980 -10800  3340  -900  -480  -580  640  540 -120  -60   32  -10   196  -140 -140  196  180   68  100    4  -12 -28 -12 -20 -12  12   .   9    .   .   .   .   .   .   . -112  -76    .   68  -40   .  44  20 -40  24   8   .   8  -6  -4   4  16   .  -2  -4   .   10  -4   4  -2   2   .   .  12  12   4 -12  -4   4   .   .   .  -3   3   1  -3   .  -1   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   4   4   .   .  -8  -2   4   4  -2   2   2   .   .   .   .   .   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.119     2642676197359616             .           .  33554432         . -1441792  51200        .        .       .      .      .      .      .     .     .     .  2816 -384      .      .     .     .     . -1024    .    .    .    .  128 -128     .     .    .    .    .    .    .    .    .   .   .   .   .   .   8   8    .   .  32   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2    .   .  16   .   .   8   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .  -4   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   2   .  -1   .   .   .   .   .   .   .  -4   .   .   .   .   .   1   1   .   .   .   .   .   2   .   .   2   .   .   .   .  -1   .   .   .   .   .   .   .  -2   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .
X.120     2730389017356000   48886437600  2348771040  -8663200 -18532640   450450 -33606  1268960   -92960   89824  28000  -1568  -7968  -5280   -32     .  1632     . -250   6930  -3150  1170  -918  -110   -70 -486 -110 -326  106  -34    . -1568  -160 -160  -32 -160  -32 -160   96  -32 -32  32   .  32   .   9   9    .   .   . -10   . -10   .   82 -134   50  -62   10  34  34  10  18  34 -26  -6 -14  -2  -6  10  10   6  -2   .   .    .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .  -3   3  -3   1   1  -1   .   .  10   .   .   .   .   2   .   2   2   .   .   .   .   .   2   2   2   2  -2  -2  -2   2   2  -2  -2   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .
X.121     2788834713600000   81179770880  2976972800  -9052160   9502720  3132480 -29760  3276800   917504       .  -8192      .      .  -8192     .     .     . -1750    .  17984   1280 -1984   128   256  -176  320   64 -320 -128  -32  100     .  -512 -512    .  512    .    .    .    .   .   .   .   .   .  -6   3  -70  10 -10   .  10   .  -1  -64  -64  -64  -64   16   .   .  16   .   .  16  16   .   .   .   .   .   .   .   .   . -100  -2   2   4  -4   5   .   .   .   .   .   .   .   .   .   .   5  -1  -1   1  -2   1   .  10   .  10  -6  -2  -2   .   .   .   .   1  -1  -1   .   .  -8  -8   8   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2  -2   .   5  -1  -1   1   1   .   .   .   1   1   .   .   .   .  -1   .   .   .   .  -1   1   .   .   .  -2  -2   2   .   .  -1   1  -1  -1   .   .   .   .   .   .   .  -1   .   .   1   1   .  -1   .
X.122     2908795117921875   81708865875  1059681875   -270725 -11978925 -2641275 -30645 -2722125  2712115   14931 -23205  21315 -16525   -965   483  -325  1675     .    .  70245 -11025     5  -765  -465   175  -85  165   75    3  -77    . -2933   375  135 -149 -385   91   35   19  -17  43 -49  -5   7  11   .  18    .   .   .   .   .   .  -5  271  127   15   37  -75 -45  21  15  -1  -3  15 -11  -9   3  -1  15   3  -5   3  -1   .    .   .   .   .   .   .   . -13  -5   3   7   7  -1   1   1   .   .   .   2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .  -3  -9   5  -1  -5   1   1  -1  -1   1   1  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   1   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   1   .   .   .   .   .   .   .  -1   .
X.123     2952870715858140  -86375888676  2336120028  -2737476    721116   577368      . -1592228  1858140  -20772  -6084 -23652  -2724   1468 -1764  -324  1404  -385   15 -21384   5832   216     .  -216  -216    .  -72    .    .    .  -35  3996   284 -292 -228   -4  156  -36 -132  -36 -36  60  -4  -4  12   .   .   49 -17  -1   3  41  -9   . -216    .  -56   72  -24   .  24  24  24   .   .  -8   .   .   .   .   .   .   .   .  -1  -35   7   7  -3  -3  -7   .  12  12   4   4  -4  -4   .   .   .   .   .   .   .   .   .   . -13  -3  -3  -5   1   3   3   1   1  -1   1   .   .   .   .  -4  -4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1   1   .  -3  -3  -1  -1   1   7   1  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   3   1   1  -1   1   1   1   .   .   .   .   .   .   .   1   .  -1  -1  -1   1   .   .   .
X.124     2991219686193960   53556498216  1777793832  13318344  -5253336  1791153      .  2636712  -141912   59688 -66744  -8856  10920   3528   -24     . -1272   210  210  -5103  -5103 -2511     .    81  -567    .   81    .    .    .  -45  -792   168 -408  360 -120  -24  120 -120  -24  -8  24   .  24   .   .   .  -84   2  -6 -18   4  -6   1   81    .   81   81    9   .  33   9  33   9   .   9   .   .   . -15   .   .   .   .   .  -45  -3  -3   3   3   3   .   8   8   .   .   8   .   .   .   .   .   .   .   .   .   .   .  22  12  -8  -2  -4  -2  -6   .   .  -2   .   1   1   .   .  -3  -3  -3  -3  -3   .  -3   .  -3   1   .   .   .   .   .   .   .   .  -1  -1   1   1  -1  -3  -3   3  -1   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .  -2   2   .   .   .   .   .   .   1   .   .   .   .  -1  -1   .   1  -1  -1   1  -1   .   1   .
X.125     3068619025500000  -58621399200   400476000   5997600   8028000    87075  46980   252000   912480  -46240   3360   8160 -16800   9760   224     .   160     .    .   7875  -4275 -3165 -1440    45  -315 -420 -765  180  -72   36  -70  -672  -320  320   96    .  -32  160   32    .  32   .   .   .   .   .   .    .   .   .   .   .   .   5  141 -120   45   51   75  60  35  21  -3 -21  12  -5  20   6   .   5  -4   4   2   .  -2  -70   .   .  -6  -6   .   . -16  16   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2  -1   1   .   .  -5   5   3  -3  -3  -6   3   4   1  -1  -2   .   .   .   .  -2   .   .   2   2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   1   .   .   .   .   .   2   .   .   1   .   .   .   .  -1   1   .   .   .   .   .   .   .  -1   .
X.126     3469068040246875  -81059700645  2507830875   1645515   4097115   360855      . -2087525  1019547   32859 -58869 -54405 -10725  -1973  1851   675   555  2750    .  18711   3645  1431     .   189   189    .  279    .    .    .  -11  1611  -253 -157 -373 -205  -21   75   -5   51 -37   3  35 -13   3   .   .  -20 -50 -10   .  20   .   .  189    .   61   -9   39   .  -9  -3  -3  -9   .   7   .   .   .  -3   .   .   .   .   1 -119  21  -3  -3   1   5   .  11  -5   3  -5   3  -5  -1  -1   .   .   .   .   .   .   .   1  10   .   .   2  -4   2   .   .   .   .  -2   .   .   .   .  -1   5  -1   5  -3   .  -1   .  -3  -1   .   .   .   .   .   1  -1   .  -3   1   1   1  -1  -5   1  -1   1  -1   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .  -1   .   .   .   1   1   2  -2   .   .   .  -2   .   .   .   .   .   .   .  -1   1  -1   .   1   1   1  -1   .   .   1
X.127     3555194033015625  -44982312375  3511671625   7851025   2353225  1726725 -25305 -2300375 -1256535  -35511  83825  -2695  35305  -3375  2201  -975 -1695     .    . -28875  -9975   325  -633  -455   -35   55 -491 -185  -41   19    .  1729   205  285   33 -395  145  -55  -23  -59  17 -43 -15  13   1  21  21    .   .   .   .   .   .   .    9 -117   25  -99   65 -25 -27   5   1  17  -1   9   3  23  -5   5  -1   3  -1  -3   .    .   .   .   .   .   .   .   1 -23   1   5   5  -3  -1  -1   .  -3  -3   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   . -11  -3   1   1   1   1  -3  -1  -1  -1   1  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   3  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.128     3555194033015625   27442039625   791415625 -37630775  -5665975 -2327325  18435 -1992375   229705   93513 -34615  32585  32585  -9015  1609  -975  1865     .    .  50435   5075   355  -433  -205  -245   -5  -61 -205  -25  151    . -1687  -375  265 -151  265 -215  -55  -23   41  41  41 -15   9   1 -33 -15    .   .   .   .   .   .   .  115  -65  -45  -29   35  35  51 -37 -13  11  -1   3   3   5  23  -5  -5  -1   1  -3   .    .   .   .   .   .   .   .   1   1   1   1   1  -7   1   1   .  -1  -1   1  -1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   3  -5  -5  -5  -1   5  -1  -1  -1  -1   1  -1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.129     3669877711500000   -9053044000 -1523060000  -8663200  23077600  1651650  70530  -308000   -92960  -17696 -79520 -12320  -5920 -15520  2528     .  1120     .    .  37730   2450  1090   542  -110   -70   10   34 -110 -218  -34    . -1568   160  160  -32  160  224  160   96  -96  32  32   .  32   .  33  -3    .   .   .   .   .   .   .   82 -134 -110  -62   10  10 -14 -38   2  10 -14 -22  -2  -8   2   2   2  -2  -4   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   5  -1   1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2  -2  -2  -2  -2  -2  -2  -2  -2   2   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.130     3839609555656875  -69439110741  2486882475 -24787581   7121835  -324324   8100 -1942325   418635  124075 -35805  -6405 -18165   -317   475   351  -845 -1925    .  19404   6174  1116  -576  -306  -294 -180 -468  180   72   12    .  1715   271  511  339  359  -93  -45  -21  -41  11  15  -1  -9  -9   .   .  -91  -5  19   .   5   .   . -162  108   46   36   24 -60 -20 -30   6 -24  24  16  -8  -6 -12  10   4   4  -2   .   .    .   .   .   .   .   1   .  -1  -9  -5  -1   3   7  -3   1   .   .   .   .   .   .   .   .  -5   .   5  -5   5   3   .   1   .   .   .   .   .   .   .  -8  -2  -4   2   2  -4   .   .   .   2   .   .  -2   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1  -1   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   2   .   .   .   .   .   1  -1   .   .   .
X.131     4068660047203125   66401039925   739171125  -3744675   9782325 -2606175  21870 -3328875  1250325    6453  42045  15525  26965   -995 -2235  -675   365     .    .  31185   2025   225  -162  -135  -315 -450 -207  270  -18 -126  -25   909  -215  185 -147  -15  -99    5   21  -63 -19 -31 -35  -7  -3   .   .    .   .   .   .   .   .   .    9   90 -135    9  -75  30 -15  -3   1  -3   6  13  18 -18  10  -3   6   2   6   .  -3  -25   3   3   7   7   .   .   5 -19  -3   1  -7   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   1   5  -3   9  -3   .  -3   2  -1  -1   .   2   .   .   .   1  -1   .  -1  -1   3   3  -1   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .  -1  -1   1   .  -1  -1   .   .   .   .   .
X.132     4095583526034000   73329656400 -1119413680  21658000   6607440  2702700 -13230 -1250480  1007440  -22960 -70000 -34608 -18096  -7280  1488     .    16     . -375 -13860 -12600  -340  -486   120  -140 -430   60  210   90  -50    .  3024   720   80  208  400  -48   16   16  -48  16  16   .  16   .   .  -9    .   .   .  45   . -15   . -344   70 -200  -92   80 -30  44  -4   .  24   2  -8 -10   6   6 -12  -6  -2   6   .   .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -3   3  -1  -3   .   1   .   .  -5   .   .   .   .  -3   .  -1   1   .   .   .   .   .   .   8   4   4   .   .   4  -2  -2  -2   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.133     4193877530658816  -13905475584 -3151869952 -22177792  13977600  4324320 -11448   157696   -71680  -14336  14336 -43008  10240 -10240 -2048     .  2048   616   66   7392  -7728  4064  -816   336   224  536 -288  -24   96    8    .     .     .    .    .    .    .    .    .    .   .   .   .   .   .   .  -9  -84   8   8  -2 -20  10   . -112   32   16   32  -16  24 -32  32  16   .   8 -16  -8  12  16  16  -8   8   4   .   .    .   .   .   .   .  -5  -3   .   .   .   .   .   .   .   .   .   3   3  -1   3   .  -1   .  16  -4  -4   .  -4   .   2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .  -3  -3  -1  -1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .
X.134     4231406449091250  113114736306  1608131250 -15701166 -10981710  -208494  10935   371250  2799666  -18510  31698 -23310 -17870 -14254  3570 -1326 -1710   825    .  -8910   2106    18   243   378    90 -225 -270  135   27  -45  -26  -798  -286 -286 -158   66  194   50    2  -14  34   2 -14 -14  10   .   .  -69  25   9   .  -5   .   .   90   63   90   18  -30  15 -30  -6  10  -6  -9   2   3   9   7  -6  -9   3  -3  -3   .   26  -2   2  -2   2   6   .   6   6   6 -10  -2   6  -2   2   .   .   .   .   .   .   .   . -15   .  -5   1   3   1   .  -1   .   .   1   .   .   .   .   2   2  -6  -6   6   3  -2  -1   2  -2  -1  -1   1   1   .   .   .   .   2  -2  -2   2   .   6   .   .  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .  -1  -1   1   1   .  -1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1
X.135     4231406449091250   -9480477006  1608131250  14531634   -659790  -208494  10935  1638450  -909774   24498 -61518 -23310     50  13106  3570  1326  -590   825    .  -8910  -2106    18  -405  -378   -90 -225 -270  135  -45   -9  -26 -1470  -214  106  -62  -54   34   10    2   26 -38   2  46 -14  14   .   .   69  25   9   .   5   .   .  -90   99  -90   18  -30  15 -30   6 -10  -6  15   2  -9   9  11   6  15   7  -3   3   .  154 -14  -2  -2   2   6   .  -6  -6   6  -2  -6  -2   2   2   .   .   .   .   .   .   .   . -15   .   5   1  -3   1   .   1   .   .   1   .   .   .   .   2  -2  -6   6  -6  -3  -2  -5  -2  -2   1  -1  -1  -1   .   .   .   .   2  -2   2  -2   .  -6   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   1   1   1   1   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1
X.136     4250407956480000   79348727808   946176000  -3411968 -26378240   812448  11520        .   917504       .  28672      .      .  -4096     . -1728     . -4025    . -14112   6048   672   288   352  -392  960 -416  640  -32  -32    .     .   256  256    . -256    .    .    .    .   .   .  64   .   .  18  -9  133 -25   7   .   5   .  -4  -64  -64    .  -64   40   .   .  -8   .   .  16   8   .   .   .   .   .   .   .   .   3    .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .  -3   3   3   1  -2   1   .  15   .   5  -1  -3  -1   .  -3   .   .   .  -2   .   1   1   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .  -2  -2  -2   2   2   .   .   .   .   .   .   .   .   .  -1   .   .   .   .  -1   1   .   .   .   1   1  -1  -1   .   .   .   .   .  -1  -1   .   .   .   .   1   1   .   .   .   .   .   1   .
X.137     4331775591000000   85565937600  2630232000  15163200  17496000        .      .   792000   699840   22464  25920 -25920   8640   2880 -2880     .  -960     .    .      .      .     .     .     .     .    .    .    .    .    .   45 -1728     .    . -192    . -192    .  -64    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   45   3   3  -3  -3   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   1   .   .   .   .   .   .   .   .  -1  -1   D  -D   .   .   .  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   1   1   .   .   .   .   .
X.138     4331775591000000   85565937600  2630232000  15163200  17496000        .      .   792000   699840   22464  25920 -25920   8640   2880 -2880     .  -960     .    .      .      .     .     .     .     .    .    .    .    .    .   45 -1728     .    . -192    . -192    .  -64    .   .   .   .   .   .   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   45   3   3  -3  -3   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   1   .   .   .   .   .   .   .   .  -1  -1  -D   D   .   .   .  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   1   1   .   .   .   .   .
X.139     4570963756734375   -1964187225  2831038375 -14348425   4580775   193050 -10665 -1241625 -1424665  -51033 -32585  -8505 -13465   8695 -1273  -325  -745     .    .  34650   -900  -230   567    60   140 -185 -294  375  135   23 -140  -665   -25  455  167  215  103   15   55    7 -17  -1  -5  31  11   .   9    .   .   .   .   .   .   . -388  -37   60   26   10  15  -6 -20  -4  -6  -5  10 -21  -9  11  -4  -1  -1  -1  -1   .  140   .   .   4  -4   .   .   7  -9  -5  -5  -1  -5  -1  -1   .   3  -3   1   3   .  -1   .   .   .   .   .   .   .   .   .   .   .   4   .   .   .   .   2  -4   2  -4   4   1   2   3   .  -2   1  -1   1  -1   .   .   .   .  -4   4   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .  -1   1   .   .   .   .   .   .   .   .  -4   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .
X.140     4619851069640625  -77275536975   242888625  30528225   1775025  3316950 -25515 -1551375   303345  -31311  26145 -62895  -9615  -1695  1809  -975   705     .    .  51030      .  -810  -243     .     .  405  342  405   45  -27    .  -735  -615 -135   97 -375  -63  -15   17  -55   1 -23 -15  25   1   .   .    .   .   .   .   .   .   5    .   81    .   54  -90  45  54   .   . -42   9   6   9  -3 -15   .  -3  -3  -3  -3   .    .   .   .   .   .   .   .  -7   9  -7   1   1   1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   6   .   6   .   .   3  -2  -3   .  -2   3   1  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   2   .   .   .   .   .   .   .   .   1   .
X.141     4643518737000000   83140200000  -742808000   3182400   9832000   600600 -39300  -792000  1522240 -104896 -48320   -960  -3520  -2240 -1984     .   320     .    . -27720      . -1640  -144   160     .  340   -8  -20   40  180  -45   832   320  320 -192  320 -192    .   64   64   .   .   .   .   .  12  21    .   .   .   .   .   .   .  160  196    .  -56   40  60 -40  16 -16   .  -8  -8   8  -6  -4   8  -4  -4 -10   .   .  -45  -3  -3   3   3   .   .   .   .   .   .   .   .   .   .   .  -3   3   1   1   4   3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -4  -4  -4  -4  -8   4   .   .   .   .   .   .  -2   .   .   .   .   .  -1  -1   1   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.142     4740258710687500   55902546700  2264223500 -18409300  11141900   275275  53740  1039500  -447860  -72436  16940   6860 -19060    940    76  1300   620     .    . -20405  -4025 -2485  -200  -505  -385  260  971 -100   80  -52    .   588  -100 -420  -52   60   76   60  108  -36  -4  12  20  12 -12 -17   1    .   .   .   .   .   .   .    7   16  135 -101  -85  20 -37  -1  23  11  20  -5  -4   2   8   7   4  -4  -2   4   .    .   .   .   .   .   .   .   4   4 -12   4   4  -4   .   .   .  -5   1   5  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   3  -9   3   3  -6  -1   .   3  -1  -2   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.143     4740258710687500   -2036934900 -1362784500  42233100    927500   275275  53740  -192500   -84980  -25844 -13300    140 -10740    780 -1652 -1300  1420     .    .  10395   1575  1035  1260  -265  -525  540   59  140   -4  -84    .  -308   220  220  -52 -100   76  -20   76   28 -20 -36 -20  28  12 -17   1    .   .   .   .   .   .   .    7   16   55  -29  -25  20  -5  11 -33  -1 -16  15 -32  -4   .  -5   4   4   4  -4   .    .   .   .   .   .   .   .   4   4  12  -4   4   4   .   .   .   3  -3  -3  -1  -1   3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -5  -5  -1  -1  -5  -2  -1   4   1   1  -2   .  -2   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.144     4919769220713750   33520660758  3556560150  18581238   6142230 -1791153      .  1113750 -1084266   20502 -29322  16470    150   4086  -426   702   630 -2100    .   5103   5103  2511     .   -81   567    .  -81    .    .    .  -45  -666   -42  -42  486 -330    6  150 -186    6  38  54  30   6   6   .   .  -42 -20 -12   . -10   .  -4  -81    .  -81  -81   -9   . -33  -9 -33  -9   .  -9   .   .   .  15   .   .   .   .   .  -45  -3  -3   3   3  -3   .  10  10   2   2   2   2  -2   2   .   .   .   .   .   .   .  -1  20   . -10   4  -2  -4   .   2   .   .   .   2   .   .   .   3   3   3   3   3   .   3   .   3  -1   .   .   .   .   .   .   .   .  -1  -1   1   1  -1   3   3  -3   1  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   1   .  -2  -2   .   .   .   .   .   .   .   .   .   .   .   1   1   .   1  -1  -1  -1   1   .  -1   .
X.145     5191701169700864             . -3758096384         .         .  4100096  35840        .        .       .      .      .      .      .     .     .     . -3136  864      .      .  4096     .     .     . -512    .    .    .    .    .     .     .    .    .    .    .    .    .    .   .   .   .   .   . -16  20    . -64   .  16   .   .  -6    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .  -4   .   .   .   .   .   .   .   .   .   .   .   .   4   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .  -1   .   .   .   .   .   .   .   .  -4   .   .  -2  -2   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .  -1   .   .   .   .   .   .   .
X.146     5223958579125000  -55454513400  2273205000  25857000    769800 -2799225 -27810  2277000   -19320  -34552  15720   5320 -15480   -280  1096     .   680     .    . -58905   4275  2055  -990   -45   315 -330 -345  270   -6   18  -20  2184  -280   40    8 -120    8  -40  104  -24  24 -40   .  24   . -27   .    .   .   .   .   .   .   . -141  174  -45 -105   15  70 -25 -21   3  31   6  -1  26  -8   6  -5  -2   2   4   .   .  -20  -6  -6  -4  -4   .   .   8   8   .   .   8   .   .   .   .   .   .   .   .  -3   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .  -1  -5  -9   3   3   6  -1   2  -1   3   2   2   .   .   .   .   .   .   .   .  -2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .
X.147     5257393731060471   44547766263  2227974903  23683023 -24638985        .      .   639639  -852201   36855   5103  27783 -18729 -15345  2151   351   639 -2079  471      .      .     .     .     .     .    .    .    .    .    .    .  -945   819   99  111  171 -225  279  -57  -21 -33 -21  -1   3  -9   .   .   63  33 -27   3  15  15   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   . -21   3  -5  -9  -1  -1   1  -3   .   .   .   .   .   .   .   .   9 -11  -1   9   3   5   3   1   1  -1   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .  -1  -1   1  -1  -1   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .
X.148     5257393731060471   44547766263 -1450757385  23683023  17164791        .      . -2376297   454167   85239   5103  27783  22743  -6129 -3609   351 -4161 -2079  471      .      .     .     .     .     .    .    .    .    .    .    .  2079  -189 -333   63 -261   15   -9  151  -21  15  27  31   3  15   .   .   63 -15 -27  15  -9  -9   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .    .   .   .   .   .   .   .  -9  15  -1  -5   3  -5   1   1   .   .   .   .   .   .   .   . -27   3   3  -3   3   1   3   1   3  -1   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   .   .   .   .   .   1  -3  -1   1   1   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .
X.149     5485156508081250  -39603834270  3552689250    974610  -5738910  1621620  39690   111650 -1751262   90466   5586  10050  -8030  -7022 -1022  -650  -270 -2750    . -19404  -6930  -396   522   174   126   90 -204 -150   -6   18  126  -126  -158  258   66  370   66  -70   50  -30  -6 -22 -10 -22 -10   .   .  -20  50  10   .  20   .   . -114  174   14  -60  -36 -30   4  30  -2 -12   6 -20  -2   6  -2  -2 -14  -6  -2  -2   .  126   .   .  -2  -2  -5   .  10  -6   6   6   2  -2   2   2   .   .   .   .   .   .   .   . -10   .   .  -2  -4  -2   .   .   .   .   .   .   .   .   .   4   6   4  -2  -6   .   .   2   2   .   .   2   .   2   .   .   .   .  -2  -2   .   .  -2  -5   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   2  -2   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .  -1  -1   .   .   1
X.150     5992026614971875   78802563555 -1391428125 -10527165 -14419485  -852930      . -2957725  1419363  -56349 -75069  52515  36195   8003   -93   675  1155 -2750    .  29646  -2430 -1026     .   594  -594    .  -18    .    .    .  -19    99  -173  403  227 -205   99  -45  -61  -45 -45   3  35   3   3   .   .  -20  50  10   .  20   .   5  162    .  -46   54   -6   . -18   6  -6  18   .   2   .   .   .   6   .   .   .   .  -3  -19  -5  -5  -3  -3  -5   .   3   3  -5  -5   3   3  -1  -1   .   .   .   .   .   .   .   . -10   .   .  -2  -4  -2   .   .   .   .  -1   1   1   .   .  -2  -2   2   2   6   .   2   .   .   .   .   .   .   .   .   1   1   .   1   1  -1  -1   1  -5   1   1  -1  -1   .   .   .   .   .  -1  -1  -1  -1  -1   .   .   .   1   .   .   .   .   .   2  -2   .   .   .  -1   1   1  -1   .   .   .   .   .   .  -1   .   1   1  -1  -1   .   1   1
X.151     6414993199558125  -33733182483 -3172921875  -1717443  -8124435   938223      .  2410925   572589  -60435  -6147  53325   3885   5309  2445  1053  -675 -4025    .  -2673   9477  1647     .   -27   -27    .  207    .    .    .   35 -2115   229 -251  125  -11  -99 -195   77  -75 -19 -27  29 -11  -3   .   . -133 -25   7   .  -5   .   6  -27    .    5   63   15   .  15  21  21  -9   .  -1   .   .   .  -3   .   .   .   .   .   35   7   7   3   3  -2   .   5 -11   5  -3  -3  -3   1   1  -1   .   .   .   .   .   .   .  15   .  -5  -1   3  -1   .   3   .   .  -1   .  -2   .   .  -5   1  -5   1  -3   .  -1   .  -3  -1   .   .   .   .   .   .   .   .   3   3  -1  -1  -1   2   2  -2   2  -2   .   .   .   .   .   1   1   1   1   .  -1   1   1   .   .   .   .   .   .  -1  -1  -1  -1   .  -1   1   1   .   .   .   .   .  -1   1   .   1  -1  -1   .   .   .   .   .
X.152     6692129944500000   72104832800  2769844000   7644000  -1663200 -1876875  42420 -2156000  -256480  -93408 -16800 -10080 -33760   2400 -3168     .  -800     .    .  57365  -7525  1525   404   315  1155 -140 -171  180 -108   84    . -2016   320 -320  288    .  -96 -160   96    . -32   .   .   .   . -24  -6    .   .   .   .   .   .   .  155 -196   -5  101   45 -60  21  51  11  -3  12  -3  12   .  -4   3 -12   4   .   .   .    .   .   .   .   .   .   .  16 -16   .   .   .   .   .   .   1  -4   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   5  -5  -3   3   3   .  -3  -4  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .
X.153     6934321313920000  -66547633152  -667110400 -22177792   9548800    32032   8380  1971200   431104   29696  14336  15360   5120 -10240 -1024 -1248     . -1100    .  -7392   7728  -736  -156   688   224 -340 -224  220   52    8 -126     .     .    .    .    .    .    .    .    .   .   .  32   . -32  10  19   48  20   8   .   .   .   .  112   76  -16  -32  -16 -60  32  32 -16   .   8 -16  -4 -12  -4 -16  -4   .  -4  -6   . -126   .   .   2   2   7   .   .   .   .   .   .   .   .   .   .  -3  -3  -1   1  -2  -1   .  20   .   .   4  -4   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   1   2   2   .   .   2   3   3  -1  -1   3   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1  -1   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .  -1
X.154     6979512601119240   -6685379064 -2628007416   7017192   8367624  3667599      .  -580216  -476280  -32760  25704 -28728  12936  -6680   840     .   936   440 -135   5103 -17253   783     .   891  -189    .  -81    .    .    .  -56  -504  -280   40  392 -120 -120   24  -24  -24 -40  24   . -40   .   .   .   36  24  -8   9   4   9  -5   27    .   59   63   -9   .  15 -45 -21  -9   .   7   .   .   .   3   .   .   .   .   .   56   .   .   8  -8  -1   .   8   8   .   .   8   .   .   .   .   .   .   .   .   .   .   . -16   9   4   .   4   .  -3   .   1   1  -2  -1  -1   .   .  -1  -5  -9   3   3   .  -1   .   3  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  -3   3   1   3   1   .   .   .   .   .   .   .   .   .   1   .   .   .  -1   .   .   .   .   .   .   .   .   .  -1   2   .   .   1   .   .   .   .  -1  -1   .   .   .   .  -1   1   .  -1   1
X.155     7575407965125000   77335057800   195525000   1146600   6827400  2606175  43740   693000  -343800   24456 -49560 -64440   3080   3560   456     .   680     .    . -31185  -2025  -225  -324   135   315 -900  207  540  -36  -36   70  -504  -280   40 -120 -120 -120 -200 -152  -24  -8 -72   .  -8   .   .   .    .   .   .   .   .   .   .   -9  -36  135   -9   75  60  15   3  -1   3  12 -13  12   .  -4   3  12  -4   .   .   .   70   .   .   6   6   .   .  -8  -8   .   .  -8   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .  -1  -1  -1  -5   3  -9   3   .   3   4   1   1   .   .   .   .   .   .   .   .  -2  -2   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .  -1  -1   .   .   1   1   .   .   .   .   .   .   .   .   .
X.156     7679219111313750   -3299834538  -466747050 -15788682  23006550  -648648  16200  1166550  -349482   16982 -34314  57750 -16170  -1418  -874 -2002   630 -3850    . -16632   5292 -2568  -972  -420     . -480  552  120   12    .    .    70   -90  -90  198 -122   38  -10  -26   54 -26   6 -50 -10   6   .   .  112 -10  18   .   .   .   .  -84   60   60   96   12   . -40 -24  36  12 -24   4   8   6 -12   8 -16   .   2  -4   .    .   .   .   .   .   2   .  -6  -6  10  -6   2   2   2  -2   .   .   .   .   .   .   .   .  30   .   .  -2  -4   2   .  -2   .   .   .   .   .   .   .   .   .   4   4   4  -2   .  -4   2  -2   2   .   .   .   .   .   .   .   .   .   .   .   .  -8  -2   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .
X.157     7698465274500000   85561476000  -140668000 -16088800  -6626400   965250   6210 -1980000   344480   11168  67360 -17760  11680   3360   160     .  2080     .    . -27390 -13350 -1150  -606  -390    50 -430 -126  -30  -78   14   35  3744  -160 -160  160 -160  -96  160   32   96  32  32   .  32   .   .  -9    .   .   .   .   .   .   . -454   14   90   50   10 -30 -46  34 -38 -30 -14  -6 -10   6  -2 -14  10  -2  -2   .   .   35   7   7   3   3   .   .   .   .   .   .   .   .   .   .   .  -3  -3  -1  -3   .  -1   1   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   2   2   2   2   6   .  -2  -2  -2   2   .   2   .   .   .   .   .   .   3   3  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .  -1   .   .   .   .   .   .  -1   1   1   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.158     7744013981383680  -80453108736  -104924160         .  -5833728        .  26244  2128896   359424   15360      . -27648  15360      . -3072  1248 -2048  1980  -70      .      .     .  -972     .     .  324    .  324 -108    . -126     .     .    .    .    .    .    .    .    .   .   . -32   .  32   .   .  -36  60   . -10  12   2   .    .  108    .    .    . -36   .   .   .   .   .   . -12   .  12   . -12  -8   .   6   . -126   .   .   2   2   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  36  -4  -4   4   .   .   2  -2   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   .   .   .   .   2   2   .   .   2   .   .   .   .   .  -1  -1  -1   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .  -1   .  -1
X.159     7853379563452500   29807296596  -752093100  14304276  10162260 -2237301      .  1116500   146772  -12204  30996  18900  13140  -8684  1236   324   660  1925    . -56133   8991   459     .   -81  -189    .   27    .    .    . -140 -1260   116 -524   20 -204 -108  -60  -44  -12   4  36   4 -28 -12   .   .   21   5   1   .   5   .   .  351    .  -49  -45   -9   .  27  27  -9  -9   . -17   .   .   .   3   .   .   .   .  -1  140   .   .   4  -4  -1   .   4   4   4   4   4   4   .   .   .   .   .   .   .   .   .   . -35   .   5  -3   1   1   .  -1   .   .   4   .   .   .   .  -1   7   3   3   3   .  -1   .  -3   1   .   .   .   .   .  -1  -1   .  -4   4   .   .   .  -9  -3   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1  -1   .  -4   .   .   .   .   .   1   1   1   1  -1   .   .   .   1   1   .   .   .
X.160     7863520369985280  -26072766720  -338671872  16633344 -15079680  -162162 -14904 -2227456  -478464    1792  96768   5376  -9472  -6656 -1792     .     .  -770  280  26334  19530   846   -72   666   -42 -504  126   72  -72   48    .  1792  -128 -128 -256  128    .    .    .    .   .   .   .   .   .   .   .  -70  -2  -6  28  10   .   . -150  -24   26  102  -54  24  -2 -18   2  18   . -14  -8  12   8  14   8   .  -4   .   .    .   .   .   .   .  13   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   . -26  -6  -6   6  -2  -6  -4   .  -2   .   .   .   .   .   .  -2  -2   2   2  -2  -8   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   5  -1   3   1   1  -3   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1  -1   .   .
X.161     8351460096890625  -14930776575 -2900613375  38039625  10548225        . -32805  1670625   236385   50433 -58455  41265 -33375  -2295 -1455  -975   665     .    .      .      .     .  -729     .     .  675    . -405  -81  -81  -90 -2247  -315  405  153   45  137 -255  -31   61   9  77 -15   5   1   .   .    .   .   .   .   .   .   .    .   27    .    .    . -45   .   .   .   .  27   .  15   9   3   .  27  -1  -3  -3   .   90   6  -6  -2   2   .   .   9 -15  -7  -3  -3  -3  -1  -1   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   3   .   3   .   .  -1  -1   1   1   .   .   .   .   2  -2  -2   2   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.162     8388837260960625  -47910235023  -231058575 -13427127  11034225 -1430298      . -1176175    -5103    4977 -18711  16065    465   2953   417   -27  -135   650    .  51030   8262 -1242     .  -810   378    .   54    .    .    .  -56   441   245 -155   89 -243  -87 -135  -15   -3 -15  21   5  -3  -3   .   .  -48  10  -2   .   .   .  -4 -378    .  -10  -18   18   . -42  18  30  18   .  10   .   .   .  -6   .   .   .   .   1   56   .   .   8  -8   2   .  -3  21   1   5   1   5   3  -1   .   .   .   .   .   .   .   . -30   .   .   2   4  -2   .  -2   .   .  -2  -2   .   .   .   2  -2   6  -6  -6   .   2   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .  12   .  -2  -2   .   .   .   .   .   .   1   1  -1  -1  -1   .   .   .  -1   .   .   .   .   1   .   .   2   .   .   2   .   .   .   .   .   .   .   .   .  -1   1   .   .   .  -2   .   1   1
X.163     8602825703915520 -119801020416  1915060224  -3411968   2981888 -1574496 -27072        .   917504       .  28672      .      .  -4096     . -1728     .  2695  520   7392  -4704 -2400  1344  -160  -392 -960  608 -448  -64  -32    .     .   256  256    . -256    .    .    .    .   .   .  64   .   . -18   9  -91  39   7  24 -27   8   .  -64  -64    .  -64   40   .   .  -8   .   .  16   8   .   .   .   .   .   .   .   .  -1    .   .   .   .   .   4  -2   .   .   .   .   .   .   .   .   .   3   3  -3  -1   2   1   .  15   .   5  -1  -3  -1   .  -3   .   .   .   .   .   .   .   4   4  -4  -4   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .   .   .   .  -4   2  -2   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .  -1   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .
X.164     8774244412835616 -132532130016   -22952160  -7446816  -6308064  -938223      .  3166240  1868832  -50400   2016   6048   5664   8416  2208     .   864  -484   -9   2673  -9477 -1647     .    27    27    . -207    .    .    .   64 -2016   320  -64 -224  128  -96   96  -32    . -32   .   .   .   .   .   .   34 -20 -16  15  26  -9   .   27    .   -5  -63  -15   . -15 -21 -21   9   .   1   .   .   .   3   .   .   .   .   .   64   8   8   .   .   2   .  16 -16   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  15 -10  -8   6  -4   3   .  -1  -1   1   .   .   .   .   5  -1   5  -1   3   .   1   .   3   1   .   .   .   .   1   .   .   .   .   .   .   .   .  -2  -2   2  -2   2   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .  -4  -2   .   1   1  -1  -1   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .  -1
X.165     9211433539600384   68719476736           .  16777216         . -1114112 -35840        .        .       .      .      .      .      .     .  4096     .   384  384 -32768   4096     .  -512     .  -512    .    .    .    .   64   64     .     .    .    .    .    .    .    .    .   .   .   .   .   .  16 -20  -64   .  16   .   .   .   4    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -8   1   64   8   8   .   . -12   .   .   .   .   .   .   .   .   .   1   4  -2   .   .   .  -2  -1   .   .   .   .   .   .   .  -4   .   .   1  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   1   1   .   .   .   .   .  -4   2  -2   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1  -1   .   .   .   1   1   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   1  -1
X.166     9211433539600384  -68719476736           .  16777216         . -1114112 -35840        .        .       .      .      .      .      .     . -4096     .   384  384  32768  -4096     .   512     .  -512    .    .    .    .   64   64     .     .    .    .    .    .    .    .    .   .   .   .   .   .  16 -20   64   .  16   .   .   .   4    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   8   1  -64  -8   8   .   . -12   .   .   .   .   .   .   .   .   .   1  -4   2   .   .   .  -2  -1   .   .   .   .   .   .   .   4   .   .   1   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1  -1   1   .   .   .   .   .   4  -2  -2   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1  -1   .   .   .  -1   1   .   .   .   .   .  -1   1  -1   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .  -1   1
X.167     9558000449712000   35916566400 -2950992000  30326400 -10350720        .  52488 -2471040   293760   44928  51840  40320 -31872   5760   384     . -1920     . -500      .      .     .  -972     .     .    .    . -648  108    .   90  2688     .    . -384    .  128    . -128    .   .   .   .   .   .   .   .    .   .   .   .   .  20   .    . -108    .    .    .   .   .   .   .   .   .   .   . -18  12   .   .   .  -6   .   .  -90  -6   6   2  -2   .  -2   .   .   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .  10   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   6   .   .   .   .   2   .   .   .   .   .   .   .  -2   2   2  -2   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.168     9569488431021750  -99418091850  2130247350  -7871850  -2519370        .   6561 -1309770  -342090   12726 111510 -19530 -14154 -15210 -3018  1650  1494     . -125      .      .     .  -243     .     .  729    .   81  -27  -27    .   966   270  270  198  270   38 -114  -26   -2  30   6  50 -10   2   .   .    .   .   . -25   .  -5   .    .  -27    .    .    .  81   .   .   .   . -27   .   9  -9  -3   .   9  -3   3   3  -3    .   .   .   .   .   .   1 -18 -18   2  -6  -2   2   2   2   .   .   .   .   .   .   .   .   .   5   .   .   .   .  -5   .   1  -1   .   .   .   .   .   .   .   .   .   .   3   .  -3   .   .  -1  -3   1  -1   .   1   1   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   1   .   .
X.169     9573585768140625  -31562182575  1129676625   8037225 -13395375        .      .  1472625 -1148175  -41391 -36855 -14175  23985   -855   513  -675   345     .    .      .      .     .     .     .     .    .    .    .    .    .    .  -567   405 -315  105   45  153 -135   65   45  33  21 -35 -19  -3   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -3    .   .   .   .   .   .   . -15   9  -3   1  -3   1  -1  -1   1   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   .  -1   F  -F   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   1   .   .   .   .   .   .   .   .
X.170     9573585768140625  -31562182575  1129676625   8037225 -13395375        .      .  1472625 -1148175  -41391 -36855 -14175  23985   -855   513  -675   345     .    .      .      .     .     .     .     .    .    .    .    .    .    .  -567   405 -315  105   45  153 -135   65   45  33  21 -35 -19  -3   .   .    .   .   .   .   .   .   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -3    .   .   .   .   .   .   . -15   9  -3   1  -3   1  -1  -1   1   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   .  -1  -F   F   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   1   .   .   .   .   .   .   .   .
X.171     9596829826538955  -99702143541 -1221239349   6140043  -9316917  1876446      .   423115   422091  -13365  59787   3915 -14133  10891   843 -1053  -885 -2695 -420  37422   5346 -1890     .  -270  -378    . -306    .    .    .   70 -2709    11   11  107  331 -213  315   43  -21  27  27 -29  -5   3   .   .  -91 -39  -7 -24 -27 -12   .  162    . -110   54  -30   . -18  30  -6  18   .  10   .   .   .   6   .   .   .   .   .   70   .   .   6   6  -4   .   3   3   3   3   3  -5  -1  -1   .   .   .   .   .   .   .   . -15 -10   5   1  -3   1   .  -3   2   .  -2   .   .   .   .   2   2  -2  -2   6   .   2   .   .   .   .   .   .   .   .   .   .   .  -2  -2   .   .   2  -4   2   2   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.172     9845152706812500  -17601206700 -1435395500   8413300   9494100   -51975 -40635 -2579500  -339500   53844 -94220  -1260   -300   -140  2452   300 -1100     .    .  95865   8925   505  -579  -195   -35 1045  249  165   45   73    .  -588  -220  100 -204  -60  -12  100  -44    4   4 -44 -20 -12  -4   .   9    .   .   .   .   .   .   . -227  -83  125 -119   25  45   9  13  -3   9   1 -23  -3   9  -3 -11 -11   1   1   3  -1    .   .   .   .   .   .   .  -4  -4   4   4  -4   4   .   .   .  -3  -3   1  -3   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   5   1  -3   9   9  -3  -3   1   1   1  -3   1   1  -1   .  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   .   .   .   .   .   .   .   .
X.173    10134024677130240  -69442043904   671514624   5640192 -22118400 -2729376      .  1441792        .       .  36864      .      .   4096     .  1728     .  2465  240  -7776  -7776   864     .   864  -216    .  288    .    .    .  -44     .  -256 -256    .  256    .    .    .    .   .   . -64   .   .   .   .   71 -31  17  24 -25   .  -4    .    .   64    .   24   .   . -24   .   .   .  -8   .   .   .   .   .   .   .   .   3  -44  -2  -2   4   4  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  17  -8   7 -15  -1   1   .   3   .   .   1  -2   .   .   .  -4  -4   4   4   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .   2   2   .  -1  -1  -1  -1  -1   .   .   .  -1  -1   .   .   .   .  -1   .   .   .   1   .   .   .   .   .  -1  -1   1   1   .   1   1   1   .   .   .   .   .   .   .  -1   1   .   .  -1  -1   .   1   1
X.174    10161349228100070 -105566975514 -2004092442 -23218650   9456102        .      .  3735270  1182438   21222   5670  21222  28134  -3546 -2970   702 -1434 -1980 -555      .      .     .     .     .     .    .    .    .    .    .  126 -3402   198 -378 -330 -378  -42   54  -10   54   6 -42  30  38   6   .   .   36 -12   .  33  12  -3   .    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  126   .   .  -2  -2   .   .  -6  -6  -6  -6   2   2  -2   2   1   .   .   .   .   .   .   .   .  -5   .   8   .   4  -3   2  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2  -2   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1  -1   1   .   .   .   .   .  -2   2   2   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1
X.175    11381560819200000   48243486720  1424896000  -9052160 -17879040 -2007720  30240 -1126400  -831488   28672 -65536      .  20480   8192     .     .     .  2750    .  39864  -8520 -1064   768  1176  -176  160  120 -480    .  -32   44     .  -512  512    .    .    .    .    .    .   .   .   .   .   .   .   9   20 -50 -10   . -20   .   . -392  112 -104   40  -64   .  -8  32   8   . -16 -16  16   . -16   .   .   .   .   .   .   44   2   2  -4  -4   5   .   .   .   .   .   .   .   .   .   .   3   3   1   3   .   1   .  10   .   .   2   4   2   .   .   .   .  -1   .   .   .   .  -8   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2  -2   .   5  -1  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1  -1   .   .   .  -2   2   .   .   .  -1  -1  -1   .   .   .   1   1   .   .   .   .   .   .   1   1   .   .  -1
X.176    11854109736960000   68719476736           . -16777216         . -2555904  15360        .        .       .      .      .      .      .     . -4096     .  3200    . -32768   4096     .  -512     .   512    .    .    .    .  -64  -64     .     .    .    .    .    .    .    .    .   .   .   .   .   .  24 -12  -64   . -16   .   .   .   4    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   8   3   64   8  -8   .   .  -4   .   .   .   .   .   .   .   .   .  -1   4  -2   .   .   .   2  -1   .   .   .   .   .   .   .   4   .   .  -1  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .   .   .   .  -4   2   2   .   .   .   .   .   1   1   .   .   .   .   1  -1  -1  -1   1   .   .   .   1   .   .   .   .   .   .   1  -1   1   .   .   .  -1  -1   .   .  -1  -1   .   .   .   .   .   1  -1
X.177    11854109736960000  -68719476736           . -16777216         . -2555904  15360        .        .       .      .      .      .      .     .  4096     .  3200    .  32768  -4096     .   512     .   512    .    .    .    .  -64  -64     .     .    .    .    .    .    .    .    .   .   .   .   .   .  24 -12   64   . -16   .   .   .   4    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -8   3  -64  -8  -8   .   .  -4   .   .   .   .   .   .   .   .   .  -1  -4   2   .   .   .   2  -1   .   .   .   .   .   .   .  -4   .   .  -1   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   4  -2   2   .   .   .   .   .   1   1   .   .   .   .   1  -1   1   1   1   .   .   .  -1   .   .   .   .   .   .  -1   1   1   .   .   .  -1  -1   .   .   1  -1   .   .   .   .   .  -1   1
X.178    12424315904000000   27880652800  2072576000         .  14745600 -2173600  -9280        . -1310720  -65536      .      .      .      .     .     .     .     .    . -12320   6400  -160   496     .     . -160 -288    .  144    .   70     .     .    .    .    .    .    .    .    .   .   .   .   .   .   8 -10    .   .   .   .   .   .   .  256  -32    .  -32    .   .  32   .   .   .   .   . -16   .   .   .   .   .   .   .   .  -70   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   4  -2   2   .   .   .   1   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .  -1   .   .   .   .   .   .   2   .   .   .   .   .   1   1   .   .   .   .   H  -H   .   .   .   .   .
X.179    12424315904000000   27880652800  2072576000         .  14745600 -2173600  -9280        . -1310720  -65536      .      .      .      .     .     .     .     .    . -12320   6400  -160   496     .     . -160 -288    .  144    .   70     .     .    .    .    .    .    .    .    .   .   .   .   .   .   8 -10    .   .   .   .   .   .   .  256  -32    .  -32    .   .  32   .   .   .   .   . -16   .   .   .   .   .   .   .   .  -70   .   .  -2   2   .   .   .   .   .   .   .   .   .   .   .   4  -2   2   .   .   .   1   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .  -1   .   .   .   .   .   .   2   .   .   .   .   .   1   1   .   .   .   .  -H   H   .   .   .   .   .
X.180    13046344927150080  -25954353152 -4244635648         .  16777216  1896960 -31488        .        .       .      .      .      .      .     .     .     .  2080   80  17920 -18944   512  1216  -512     . -640 -512 -512   64    .   56     .     .    .    .    .    .    .    .    .   .   .   .   .   .  -6  -6   48  32   . -48  16  16  -4    .    .    .    .    .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -56   .   .  -8   8  10   2   .   .   .   .   .   .   .   .   .  -2   4   2  -2  -2   .  -1   .   .   .   .   .   .   .   .   .   .   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   6   .   .   2  -2  -2   .   .   .   .   .   .   .   .  -1   .   .   .   1   .   .   .   1   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   1  -1
X.181    13940902029600000   38975489280 -4065811200 -18869760 -17038080   852930      .  -915200   186624   -6912  50688  34560  -3840  14848   768     .     . -1750    . -29646   2430  1026     .  -594   594    .   18    .    .    .  -35  2304   128  128  256 -128    .    .    .    .   .   .   .   .   .   .   .  -70  10 -10   .  10   .   4 -162    .   46  -54    6   .  18  -6   6 -18   .  -2   .   .   .  -6   .   .   .   .   .  -35  -7  -7  -3  -3   5   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   1  10   .  10  -6  -2  -2   .   .   .   .   1   2   .   .   .   2   2  -2  -2  -6   .  -2   .   .   .   .   .   .   .   .   .   .   .  -3  -3   1   1   1   5  -1  -1   1   1   .   .   .  -1  -1   .   .   .   .   1   2   .   .   .   .   .   .   1   .  -2  -2   2   .   .   1  -1  -1   .   .   .   .   .   .   .   .  -1   1   1   1   1   .  -1   .
X.182    14014628339712000   27880652800 -1906769920         . -16711680  3775200 -27264        . -1310720   65536      . -65536      .      .     .     .     .     . -500 -12320   6400  1760   496     .     . -544  480  576  -48    .  -70     .     .    .    .    .    .    .    .    .   .   .   .   .   . -21   6    .   .   . -20   . -20   .  256  -32    .  -32    . -64 -32   .   .  32   .   .  16 -16   .   .   .   .   .   .   .  -70   .   .  -6  -6   .   1   .   .   .   .   .   .   .   .   .   4  -2   2   .   3   .  -1   .   .   .   .   .   .   4   .   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   2   2   .   .  -2   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .  -2   .  -1  -1   .   .   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .
X.183    14220776132062500   51828676900  -461345500  -3248700  12996900 -1201200 -13740   654500  -617820   -9436 -36540   7140    420  -9020   868  1300  -380     .    . -30800  13300    80  -596   180  -420  260 -144  180  -36  -60    .   -28  -140  180 -156  340  228  180    4  -12 -12 -60  20   4 -12 -24  12    .   .   .   .   .   .   .   84  -60   20  192    . -60 -16 -36 -12 -24 -36  16  -4  12 -12   4   4   4   4   4   .    .   .   .   .   .   .   .  12  12  -4  12  -4  -4   .   .   .  -8   4  -4   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   4   .   4  -8  -4   8   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.184    16547812226400000  102447537920 -2119532800 -27722240  -9560320  1034670 -20760  -492800  -120064   16128  10752  -8960 -11520   5632   256     .     .  1750    . -58114  -3430 -1426   872  -406   406  680  158 -280  -88   64    .  1792  -128 -128 -256  128    .    .    .    .   .   .   .   .   .   3  12   70 -10  10   . -10   .  -4  122   32  -86  -58   -6  40  30 -18  18 -14  24  34   .   4   .  -2  -8   .   4   .   .    .   .   .   .   .  -5   .   .   .   .   .   .   .   .   .   .   2  -4  -4   2  -1  -2   . -10   . -10   6   2   2   .   .   .   .   .   2   .   .   .  -2  -2   2   2  -2  -8   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -5   1   1  -1  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   2   .   1   .   .   2   2  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .  -1  -1   .  -1   .

A = E(23)+E(23)^2+E(23)^3+E(23)^4+E(23)^6+E(23)^8+E(23)^9+E(23)^12+E(23)^13+E(23)^16+E(23)^18
  = (-1+Sqrt(-23))/2 = b23
B = E(15)+E(15)^2+E(15)^4-E(15)^7+E(15)^8-E(15)^11-E(15)^13-E(15)^14
  = Sqrt(-15) = i15
C = E(31)+E(31)^2+E(31)^4+E(31)^5+E(31)^7+E(31)^8+E(31)^9+E(31)^10+E(31)^14+E(31)^16+E(31)^18+E(31)^19+E(31)^20+E(31)^25+E(31)^28
  = (-1+Sqrt(-31))/2 = b31
D = 4*E(8)-4*E(8)^3
  = 4*Sqrt(2) = 4r2
E = 4*E(8)+4*E(8)^3
  = 4*Sqrt(-2) = 4i2
F = E(17)+E(17)^2-E(17)^3+E(17)^4-E(17)^5-E(17)^6-E(17)^7+E(17)^8+E(17)^9-E(17)^10-E(17)^11-E(17)^12+E(17)^13-E(17)^14+E(17)^15+E(17)^16
  = Sqrt(17) = r17
G = E(47)+E(47)^2+E(47)^3+E(47)^4+E(47)^6+E(47)^7+E(47)^8+E(47)^9+E(47)^12+E(47)^14+E(47)^16+E(47)^17+E(47)^18+E(47)^21+E(47)^24+E(47)^25+E(47)^27+E(47)^28+E(47)^32+E(47)^34+E(47)^36+E(47)^37+E(47)^42
  = (-1+Sqrt(-47))/2 = b47
H = 2*E(28)^3-2*E(28)^11-2*E(28)^15+2*E(28)^19-2*E(28)^23+2*E(28)^27
  = 2*Sqrt(7) = 2r7

==> data/Fi22_data.txt <==
Fi22

      2      17     16    17   16     8    7   6   3  12  10  12   9  10  3   7   7   7   8   4   7   7  6  5  4  3  1  7  7  7  5  2  1  .   2   3   1   1   5   6   6   5   4   4   4   5   5   3   2   .   .   1   1   5   5   2   2   1   2   2   .   1   1   4   4   1
      3       9      6     4    3     7    9   7   7   3   2   1   2   1  1   5   6   4   3   5   3   3  3  3  3  3  1  1  1  .  .  4  4  3   1   .   .   .   3   2   2   2   2   2   2   1   1   2   2   .   .   .   1   .   .   3   3   3   2   .   1   .   .   1   1   1
      5       2      1     1    .     1    .   .   .   .   1   .   .   .  2   1   .   .   .   .   .   .  .  .  .  .  .  .  .  .  .  .  .  .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   1   .   .   .   .   .   1
      7       1      1     .    .     1    .   .   .   .   .   .   .   .  .   .   .   .   .   .   .   .  .  .  .  .  1  .  .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   1   .   .   .   .   .
     11       1      1     .    .     .    .   .   .   .   .   .   .   .  .   .   .   .   .   .   .   .  .  .  .  .  .  .  .  .  .  .  .  .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .
     13       1      .     .    .     .    .   .   .   .   .   .   .   .  .   .   .   .   .   .   .   .  .  .  .  .  .  .  .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .

             1a     2a    2b   2c    3a   3b  3c  3d  4a  4b  4c  4d  4e 5a  6a  6b  6c  6d  6e  6f  6g 6h 6i 6j 6k 7a 8a 8b 8c 8d 9a 9b 9c 10a 10b 11a 11b 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 13a 13b 14a 15a 16a 16b 18a 18b 18c 18d 20a 21a 22a 22b 24a 24b 30a
     2P      1a     1a    1a   1a    3a   3b  3c  3d  2b  2b  2b  2c  2b 5a  3a  3b  3b  3a  3c  3a  3b 3c 3c 3c 3d 7a 4a 4a 4c 4d 9a 9b 9c  5a  5a 11b 11a  6c  6d  6d  6d  6g  6g  6h  6c  6d  6i  6k 13b 13a  7a 15a  8c  8c  9a  9a  9b  9a 10b 21a 11b 11a 12b 12b 15a
     3P      1a     2a    2b   2c    1a   1a  1a  1a  4a  4b  4c  4d  4e 5a  2a  2a  2b  2b  2a  2c  2c 2c 2b 2c 2c 7a 8a 8b 8c 8d 3b 3b 3d 10a 10b 11a 11b  4a  4a  4a  4b  4d  4d  4d  4c  4e  4b  4d 13a 13b 14a  5a 16a 16b  6b  6b  6b  6c 20a  7a 22a 22b  8b  8a 10a
     5P      1a     2a    2b   2c    3a   3b  3c  3d  4a  4b  4c  4d  4e 1a  6a  6b  6c  6d  6e  6f  6g 6h 6i 6j 6k 7a 8a 8b 8c 8d 9a 9b 9c  2a  2b 11a 11b 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 13b 13a 14a  3a 16b 16a 18b 18a 18c 18d  4b 21a 22a 22b 24a 24b  6a
     7P      1a     2a    2b   2c    3a   3b  3c  3d  4a  4b  4c  4d  4e 5a  6a  6b  6c  6d  6e  6f  6g 6h 6i 6j 6k 1a 8a 8b 8c 8d 9a 9b 9c 10a 10b 11b 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 13b 13a  2a 15a 16b 16a 18a 18b 18c 18d 20a  3a 22b 22a 24a 24b 30a
    11P      1a     2a    2b   2c    3a   3b  3c  3d  4a  4b  4c  4d  4e 5a  6a  6b  6c  6d  6e  6f  6g 6h 6i 6j 6k 7a 8a 8b 8c 8d 9a 9b 9c 10a 10b  1a  1a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 13b 13a 14a 15a 16a 16b 18b 18a 18c 18d 20a 21a  2a  2a 24a 24b 30a
    13P      1a     2a    2b   2c    3a   3b  3c  3d  4a  4b  4c  4d  4e 5a  6a  6b  6c  6d  6e  6f  6g 6h 6i 6j 6k 7a 8a 8b 8c 8d 9a 9b 9c 10a 10b 11b 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k  1a  1a 14a 15a 16b 16a 18a 18b 18c 18d 20a 21a 22b 22a 24a 24b 30a

X.1           1      1     1    1     1    1   1   1   1   1   1   1   1  1   1   1   1   1   1   1   1  1  1  1  1  1  1  1  1  1  1  1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2          78    -34    14   -2    15   -3   6  -3   6  -6  -2   2   2  3  -7  -7   5  -1   2   1   1 -2  2 -2  1  1  2 -2  2  .  3  .  .   1  -1   1   1  -3   3  -3  -3  -1  -1   2   1  -1   .  -1   .   .   1   .   .   .  -1  -1   2  -1  -1   1  -1  -1   1  -1  -2
X.3         429     77    45   13     6   24  15  -3  13   5  -3   5   5  4  14  -4   .   6   5  -2   4  7  3  1  1  2  1  1  1  1  .  3  .   2   .   .   .   4  -2  -2   2   2   2  -1   .   2  -1  -1   .   .   .   1  -1  -1   2   2  -1   .   .  -1   .   .  -2  -2  -1
X.4        1001   -231    41   -7    56   29   2   2   1 -11   9   5  -3  1  -6 -15   5   8  -6   2  -7  2  2  2  2  . -3  1  1 -1  2  2 -1  -1   1   .   .   1   4  -2  -2  -1  -1   2  -3   .  -2   2   .   .   .   1   1   1   .   .   .   2  -1   .   .   .  -2   .  -1
X.5        1430   -154    86    6    -1  -28  26  -1  14  -6   6  10   2  5 -19   8  -4  -1   8  -3   . -6  2  .  3  2 -2  2  2  . -1 -1  2   1   1   .   .  -4  -1   5  -3  -2  -2  -2   .  -1   .   1   .   .   .  -1   .   .  -1  -1  -1  -1  -1  -1   .   .  -1   1   1
X.6        3003    539    59  -37   105    6  15   6  11  11  -5   3  -5  3  17  26  14  -7  -1  -7   2 -1 -1 -1  2  . -1 -1  3 -1  3  .  .  -1  -1   .   .   2   5   5   5   .   .   3  -2   1  -1   .   .   .   .   .  -1  -1  -1  -1   2  -1   1   .   .   .  -1  -1   2
X.7        3080    616   136   40   119    2  20   2  24  24   8   .   8  5  31  22  10   7   4   7  -2  4  4  4 -2  .  4  4  .  .  5 -1 -1   1   1   .   .   6   3   3   3   .   .   .   2  -1   .   .  -1  -1   .  -1   .   .   1   1   1   1  -1   .   .   .   1   1   1
X.8       10725   -715   165  -43    15  114  24   6  29 -15 -11   9  -7  .   5  14  -6  15  -4   5 -10  8  . -4  2  1  1 -3  1 -1  .  3  .   .   .   .   .   2  -1   5  -3   .   .   .  -2  -1   .   .   .   .  -1   .  -1  -1   2   2  -1   .   .   1   .   .   3   1   .
X.9       13650   1330   210  114   105  123  33  15 -14  10   2  10  10  .  25   7   3   9   7   9  15  9 -3  3  3  . -2 -2 -2  2  .  3  .   .   .  -1  -1  -5   1   1   1   1   1   1  -1   1   1   1   .   .   .   .   .   .  -2  -2   1   .   .   .  -1  -1   1   1   .
X.10      30030   1694   526   62   -21 -102  60   6  38  26  -2  18   2  5  29 -34 -14  -5   2   5 -10 -4  4  2  2  .  2 -2  2  . -3 -3  .  -1   1   .   .   2  -1  -7   5   .   .   .  -2  -1   2   .   .   .   .  -1   .   .  -1  -1  -1   1   1   .   .   .   1  -1  -1
X.11      32032  -2464   544  -32    91  -44  64  10  64 -24   .   .   8  7 -79  20   4  -5   2   1   4 -8  4 -2 -2  .  4 -4  .  .  1  1 -2   1  -1   .   .  -8  -5   1  -3   .   .   .   .  -1   .   .   .   .   .   1   .   .  -1  -1  -1   1   1   .   .   .  -1   1   1
X.12      43680  -4256   416  -32   399  -60  48  -6   . -24   .   .   8  5 -71 -44  20  -1  10   1   4 -8 -4 -2 -2  . -4  4  .  .  3  3  .  -1   1  -1  -1   .   3  -3  -3   .   .   .   .  -1   .   .   .   .   .  -1   .   .   1   1   1  -1   1   .   1   1   1  -1  -1
X.13      45045   4389   309  133   441   90 -18   9  29  41   5   1   1 -5 -21  42  -6   9   6  19  10 -2  6 -2  1  .  1  5  1 -1  .  .  .  -1  -1   .   .   2   5  -1  -1  -2  -2  -2   2   1   2   1   .   .   .   1  -1  -1   .   .   .   .   1   .   .   .  -1   1  -1
X.14      48048  -1232   432   48   -84  258   6 -12 -16   . -16  16   . -2 -44  10  18  12  -8 -12  -6  6  6  .  .  .  .  .  .  .  .  3  .  -2   2   .   .   2  -4  -4   .  -2  -2  -2   2   .   .  -2   .   .   .   1   .   .  -2  -2   1   .   .   .   .   .   .   .   1
X.15      50050  -5390   450  -46   595   73  10  19  10 -50 -14  -2   6  . -35 -71   9   3  -8   5  -7  2  6 -4 -1  .  2 -2 -2  .  4 -2  1   .   .   .   .   1   7   1   1   1   1  -2   1   3  -2   1   .   .   .   .   .   .  -2  -2  -2   .   .   .   .   .   1  -1   .
X.16      50050    770   130 -126   -35  235  19  -8 -14  10  18  18  -6  .   5 -13  -5  13   5  -3   3  3 -5 -3  .  .  2  2 -2 -2  1  1  1   .   .   .   .  -5   1   1   1   3   3   3   3  -3   1   .   .   .   .   .   .   .  -1  -1  -1   1   .   .   .   .  -1  -1   .
X.17      75075   1155   835  131  -210  150  51 -12  83  -5  19   3  11  .  30  -6  -2  -2   3 -10   2 11  7 -1 -4  .  3  3 -1 -1 -6  .  .   .   .   .   .   2   2   2  -2   .   .   3  -2   2   1   .   .   .   .   .   1   1   .   .   .  -2   .   .   .   .   .   .   .
X.18      75075   7315   515   51   735  -93  -3 -12  -5  55 -13   7  -1  .  25  79  11  -1 -11   9  -9 -3  5 -3  .  . -5 -1 -1  1  3  .  .   .   .   .   .  -5   7   1   1   1   1   1  -1  -1   1  -2   .   .   .   .   1   1   1   1  -2  -1   .   .   .   .  -1   1   .
X.19      75075  -5005  -125   83   420  -12  42  15  -5  15   3  -1  -9  . -10 -64  28   4 -10 -10   8  2 -2  2 -1  . -1  3  3  1 -3 -3  .   .   .   .   .   4   4  -2  -6   2   2   2   .   .   .  -1   .   .   .   .  -1  -1  -1  -1  -1   1   .   .   .   .   .   2   .
X.20      81081   3465   633  -87     .  162  81   .  33   5  -7  -3  -3  6  90 -18  -6   .   9  -6   6  9 -3 -3  .  . -7 -3  1 -1  .  .  .   .  -2   .   .   6   .  -6   2   .   .  -3   2   .  -1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   2   .
X.21     114400  -8800   480   32   685   28  -8 -26  64 -40   .   .  -8  . -25 -52  12  -3   2  -1  -4  8  .  2  2 -1  4 -4  .  .  4 -2  1   .   .   .   .  -8   1  -5  -1   .   .   .   .   1   2   .   .   .  -1   .   .   .   2   2   2   .   .  -1   .   .  -1   1   .
X.22     138600  -9240   360  -24   630 -153 -45   9   8 -40   8   8  -8  .  30 -33  -9   6   3   6  15  3  3  3 -3  .  .  .  .  .  .  .  .   .   .   .   .  -1   2   2   2  -1  -1  -1  -1  -2  -1  -1   B  *B   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.23     138600  -9240   360  -24   630 -153 -45   9   8 -40   8   8  -8  .  30 -33  -9   6   3   6  15  3  3  3 -3  .  .  .  .  .  .  .  .   .   .   .   .  -1   2   2   2  -1  -1  -1  -1  -2  -1  -1  *B   B   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.24     150150   8470    70   54   525   57  48 -24 -34 -30  22  -6  10  .  55  73  25  13  -8  -9   9  . -8  .  .  .  2 -2  2  . -3  .  .   .   .   .   .  -7   5  -1   3  -3  -3   .   1   1   .   .   .   .   .   .   .   .   1   1  -2   1   .   .   .   .   1  -1   .
X.25     205920   1056   864  160  -279 -144  72  18  64  24   .   .  -8 -5 -69 -24   .   9  12  -5  -8 -8  .  4 -2  1 -4  4  .  .  .  .  .   1  -1   .   .  -8   1  -5   3   .   .   .   .   1   .   .   .   .  -1   1   .   .   .   .   .   .  -1   1   .   .   1  -1   1
X.26     289575  12375   615  183   405  162 -81   .  15  35  23   3  -5  . -45 -18  -6  21   9   3   6 -9  3 -3  . -1 -1 -5  3  1  .  .  .   .   .   .   .   6  -3   3  -1   .   .   3   2   1  -1   .   .   .  -1   .   1   1   .   .   .   .   .  -1   .   .   1  -1   .
X.27     300300  -7700  1420  -84  -210 -291 114 -21  -4 -20 -20  20  -4  . -50  49 -11  -2   4   6   9 -6 -2  .  3  .  .  . -4  . -3 -3  .   .   .   .   .   5   2   2  -2  -1  -1   2   1   2  -2  -1   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .   .   .
X.28     320320  14784  1344  192   406 -116  64  -8   .  16   .   .  16 -5 114 -12  12   6   6  -6 -12  .  .  6  .  .  .  .  .  .  4 -2  1  -1  -1   .   .   .  -6   6  -2   .   .   .   .  -2  -2   .   .   .   .   1   .   .   .   .   .   .   1   .   .   .   .   .  -1
X.29     360855  18711  1431  279   729    .   .   .  -9  39  -9  -9   7  5  81   .   .   9   .   9   .  .  .  .  . -2 -1 -1 -1 -1  .  .  .   1   1   .   .   .  -3  -3  -3   .   .   .   .   1   .   .   1   1   .  -1  -1  -1   .   .   .   .  -1   1   .   .  -1  -1   1
X.30     370656 -15840  1248  -96   405  324   .   .   . -40   .   .  -8  6 -45  36 -12  21 -18   3 -12  .  .  6  . -1 -4  4  .  .  .  .  .   .  -2   .   .   .  -3   3  -1   .   .   .   .   1   2   .   .   .   1   .   .   .   .   .   .   .   .  -1   .   .   1  -1   .
X.31     400400   6160  1040   16  -280 -307 -10  17 -48   .  16  16   .  .  40 -23   5   8 -14  -8   1 -2  2 -2  1  .  .  .  .  . -1 -1 -1   .   .   .   .  -3   .   .   .   7  -5  -2   1   .   .   1   .   .   .   .   .   .   1   1   1  -1   .   .   .   .   .   .   .
X.32     400400   6160  1040   16  -280 -307 -10  17 -48   .  16  16   .  .  40 -23   5   8 -14  -8   1 -2  2 -2  1  .  .  .  .  . -1 -1 -1   .   .   .   .  -3   .   .   .  -5   7  -2   1   .   .   1   .   .   .   .   .   .   1   1   1  -1   .   .   .   .   .   .   .
X.33     400400 -18480  -240   80   980   98 -28 -10  16   . -16   .   .  .  60 -66  -6 -12   6  -4 -10 -4  .  2  2  .  .  .  .  . -4  2 -1   .   .   .   .  -2   4   4   .   .   .   .   2   .   .   .   .   .   .   .   C  -C   .   .   .   .   .   .   .   .   .   .   .
X.34     400400 -18480  -240   80   980   98 -28 -10  16   . -16   .   .  .  60 -66  -6 -12   6  -4 -10 -4  .  2  2  .  .  .  .  . -4  2 -1   .   .   .   .  -2   4   4   .   .   .   .   2   .   .   .   .   .   .   .  -C   C   .   .   .   .   .   .   .   .   .   .   .
X.35     450450   6930  1170 -110  -315  -72   9   9 130  10 -30 -14  -6  .  45 -36   .  21  -9 -11   4  1 -3 -5  1  .  2  2 -2  2  .  .  .   .   .   .   .   4   1   1   1  -2  -2   1   .  -3   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .
X.36     450450  25410   210 -350  1575  171 -18   9  -6  30   2  -2 -10  . -15 111   3  -9  12 -23   7 -2  6  4  1  .  2 -2 -2  .  .  .  .   .   .   .   .   3   3  -3  -3   1   1  -2  -1  -1   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1  -1   .
X.37     576576  14784   576 -320   126  180  72  18   . -16   .   . -16  1 114 -12  36 -18   6  10   4 -8  . -2 -2  .  .  .  .  .  .  .  .  -1   1   .   .   .  -6   6   2   .   .   .   .   2   2   .   .   .   .   1   .   .   .   .   .   .  -1   .   .   .   .   .  -1
X.38     577368 -21384   216  -72   729    .   .   .  72 -24  24   .  -8 -7  81   .   .   9   .   9   .  .  .  .  .  1 -4 -4  .  .  .  .  .   1   1   .   .   .  -3  -3  -3   .   .   .   .   1   .   .  -1  -1   1  -1   .   .   .   .   .   .   1   1   .   .  -1  -1   1
X.39     579150  -6930  1230  174  -405  324  81   . -18 -10  30   6 -10  . -45  36 -12 -21   9   3 -12  9 -3 -3  . -2  2  2  2  2  .  .  .   .   .   .   .   .   3   3  -1   .   .  -3   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .  -1  -1   .
X.40     582400  -8960 -1280  256   280  172  64  10   .   .   .   .   .  .  40   4 -20  -8 -14  -8   4 -8  4 -2 -2  .  .  .  .  .  1  1  1   .   .   A  /A   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   A  /A   .   .   .
X.41     582400  -8960 -1280  256   280  172  64  10   .   .   .   .   .  .  40   4 -20  -8 -14  -8   4 -8  4 -2 -2  .  .  .  .  .  1  1  1   .   .  /A   A   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .  /A   A   .   .   .
X.42     600600  21560   920 -136   525  -96  12 -42  72  40  24   .  -8  .   5 -40 -16 -19 -22   5   8 -4 -4  2  2  .  4  4  .  .  3  3  .   .   .   .   .   .  -3  -3   1   .   .   .   .   1  -2   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   1   1   .
X.43     600600   9240 -1000  280   210  -15  57 -15  -8 -40  -8  -8  -8  . -30  33  17   2  -3  10   1  1  5  1  1  .  .  .  .  . -3  .  .   .   .   .   .   1  -2  -2   2   1   1   1   1  -2  -1   1   .   .   .   .   .   .   D  -D   .  -1   .   .   .   .   .   .   .
X.44     600600   9240 -1000  280   210  -15  57 -15  -8 -40  -8  -8  -8  . -30  33  17   2  -3  10   1  1  5  1  1  .  .  .  .  . -3  .  .   .   .   .   .   1  -2  -2   2   1   1   1   1  -2  -1   1   .   .   .   .   .   .  -D   D   .  -1   .   .   .   .   .   .   .
X.45     675675  10395  -165  411     .  135 -54  54  75 -45  11  -5   3  .   .  27  15   .   .   .   3 -6 -6  .  6  .  3  3 -1 -1  .  .  .   .   .   .   .   3   .   .   .   1   1  -2  -1   .   .  -2   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .
X.46     720720 -33264  1104 -112  1386  -18  36 -18 -80 -16  16   .  16 -5 -54 -54   6  -6   .   2   2 -4  . -4  2  .  .  .  .  .  .  .  .   1  -1   .   .  10  -2  -2   2   .   .   .  -2  -2   2   .   .   .   .   1   .   .   .   .   .   .  -1   .   .   .   .   .   1
X.47     800800 -12320   800 -416  -245  520  16  34   .  40   .   .   8  . -35  -8   8  11  -8  13  -8 -8 -4  4 -2  .  4 -4  .  . -5  1  1   .   .   .   .   .   3  -3   1   .   .   .   .  -1  -2   .   .   .   .   .   .   .   1   1   1  -1   .   .   .   .  -1   1   .
X.48     852930 -29646  1026   18   729    .   .   . -54   6  18 -18  -2  5 -81   .   .   9   .  -9   .  .  .  .  .  1 -2  2 -2  .  .  .  .  -1   1   1   1   .  -3   3   3   .   .   .   .   1   .   .   .   .  -1  -1   .   .   .   .   .   .   1   1  -1  -1  -1   1  -1
X.49     938223  -2673  1647  207  -729    .   .   .  63  15  15  -9  -1 -2 -81   .   .  -9   .  -9   .  .  .  .  . -1 -5 -5 -1 -1  .  .  .   2   2   .   .   .   3   3   3   .   .   .   .  -1   .   .   .   .   1   1  -1  -1   .   .   .   .   .  -1   .   .   1   1  -1
X.50     972972 -24948  1836 -180     . -243   .   .  60 -36 -20 -12  12 -3   .  81 -27   .   .   .   9  .  .  .  .  .  .  .  4  .  .  .  .  -3   1   .   .  -3   .   .   .   3   3   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .
X.51     982800  15120  -240 -240     . -135  54  27 -48   .  16 -16   .  .   . -27 -15   .   .   .  -3  6  6  .  3  .  .  .  .  .  .  .  .   .   .   A  /A  -3   .   .   .  -1  -1   2   1   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .  -A -/A   .   .   .
X.52     982800  15120  -240 -240     . -135  54  27 -48   .  16 -16   .  .   . -27 -15   .   .   .  -3  6  6  .  3  .  .  .  .  .  .  .  .   .   .  /A   A  -3   .   .   .  -1  -1   2   1   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   . -/A  -A   .   .   .
X.53    1201200 -30800   560  176   420  -30 -48  51 -16   . -16  16   .  . -20  34   2 -28  -2  -4   2  8 -4  2 -1  .  .  .  .  .  3  .  .   .   .   .   .   2  -4  -4   .  -2  -2   4   2   .   .   1   .   .   .   .   .   .   1   1  -2  -1   .   .   .   .   .   .   .
X.54    1360800  30240  1440  288     .  486   .   . -96   . -32   .   .  .   . -54 -18   .   .   .  18  .  .  .  .  .  .  .  .  .  .  .  .   .   .   1   1  -6   .   .   .   .   .   .  -2   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .
X.55    1372800  49280   640  128  1560 -312 -24  12   .   .   .   .   .  . -40  32  -8  -8  -4   8 -16  8 -8 -4 -4  2  .  .  .  . -3  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   2   1   .  -1   .   .   .   .   .
X.56    1441792      .     .    .  -512  640  64  -8   .   .   .   .   . -8   .   .   .   .   .   .   .  .  .  .  .  2  .  .  .  .  4 -2 -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .  -2   .   .   .   .   .   .   .  -1   .   .   .   .   .
X.57    1791153  -5103 -2511   81     .    .   .   .  81   9  33   9   9  3   .   .   .   .   .   .   .  .  .  .  .  . -3 -3 -3  1  .  .  .  -3  -1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .  -1   .   1   1   .   .   .
X.58    1876446  37422 -1890 -306   729    .   .   .  54 -30 -18  18  10 -4 -81   .   .   9   .  -9   .  .  .  .  . -2 -2  2  2  .  .  .  .   2   .   .   .   .  -3   3   3   .   .   .   .   1   .   .   .   .   .  -1   .   .   .   .   .   .   .   1   .   .  -1   1  -1
X.59    2027025 -24255 -1455   33     . -324  81   .   9  85 -15  -3  -3  . -90 -36  12   .  -9   6  12  9 -3  3  .  .  1 -3  1 -1  .  .  .   .   .   .   .   .   .   6  -2   .   .  -3   .   .   1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .  -2   .
X.60    2050048      .  2048    . -1232 -224 -80  -8   .   .   .   .   . -2   .   .  32 -16   .   .   .  .  8  .  .  .  .  .  .  . -2  4  1   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -2   .   .   .   .   .   2   .   .   .   .   .   .   .
X.61    2316600 -43560  -840   24   405 -162   .   . -24  40  -8   .  -8  .  45  18   6  21  18  -3  -6  .  . -6  . -1  4  4  .  .  .  .  .   .   .   .   .  -6  -3  -3   1   .   .   .  -2   1  -2   .   .   .   1   .   .   .   .   .   .   .   .  -1   .   .   1   1   .
X.62    2402400  12320  -160  160  -735 -384  48  -6 -64 -40   .   .  -8  .  35   8 -16  17   8  -5  -8 -8 -4  4 -2  .  4 -4  .  .  3  3  .   .   .   .   .   8   5  -1  -1   .   .   .   .   1   2   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .  -1   1   .
X.63    2555904  32768     .    .  -384  192 -96 -24   .   .   .   .   .  4 -64 -64   .   .   8   .   .  .  .  .  .  1  .  .  .  .  . -3  .  -2   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   2   2  -1   .   .   1  -1  -1   .   .   1
X.64    2555904 -32768     .    .  -384  192 -96 -24   .   .   .   .   .  4  64  64   .   .  -8   .   .  .  .  .  .  1  .  .  .  .  . -3  .   2   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .  -2  -2   1   .   .   1   1   1   .   .  -1
X.65    2729376   7776  -864 -288  -729    .   .   .   . -24   .   .   8  1  81   .   .  -9   .   9   .  .  .  .  . -1 -4  4  .  .  .  .  .   1   1   1   1   .   3  -3  -3   .   .   .   .  -1   .   .   .   .  -1   1   .   .   .   .   .   .   1  -1  -1  -1   1  -1   1

A = E(11)+E(11)^3+E(11)^4+E(11)^5+E(11)^9
  = (-1+Sqrt(-11))/2 = b11
B = -E(13)-E(13)^3-E(13)^4-E(13)^9-E(13)^10-E(13)^12
  = (1-Sqrt(13))/2 = -b13
C = 2*E(8)+2*E(8)^3
  = 2*Sqrt(-2) = 2i2
D = 3*E(3)-3*E(3)^2
  = 3*Sqrt(-3) = 3i3

==> data/Fi23_data.txt <==
Fi23

      2        18       18     18    18      9    10     7    4   11   12   11  12   4     9    8    9    9    7   10    7   8   9   4   6   7   6   4   4  3  7  7  7   3   3   3   1  1   4   4   4   2   6   7   7   5   5   7   7   5   6   4   5   5   3   4   3   1   1   2   3   3   1   5   5   .   3   2   3   3   3   3   1   1   3   3   1   2   2   2   .   .   4   4   4   1   1   .   2   3   2   1   .   2   2   .   .   1   2
      3        13        9      6     5     10    13    10   10    4    4    2   2   2     7    9    5    6    7    5    5   5   4   7   5   4   4   5   4  1  1  1  1   7   6   6   6  4   1   1   1   .   3   3   3   4   4   2   2   3   2   3   2   2   3   2   2   1   1   1   .   2   2   .   .   .   4   4   3   3   3   3   3   3   1   .   1   .   .   .   .   .   1   1   1   .   .   3   .   1   1   1   .   2   2   1   1   1   1
      5         2        2      1     1      1     .     1    .    1    .    1   .   2     1    .    1    .    .    .    1   .   .   .   .   .   .   .   .  1  .  .  .   .   .   .   .  .   2   1   1   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   .   1
      7         1        1      1     .      1     .     .    .    1    .    .   .   1     1    .    .    .    .    .    .   .   .   .   .   .   .   .   .  1  .  .  .   .   .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   1   .   .   .   .   1   .
     11         1        1      1     .      .     .     .    .    .    .    .   .   .     .    .    .    .    .    .    .   .   .   .   .   .   .   .   .  .  .  .  .   .   .   .   .  .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     13         1        1      .     .      1     .     .    .    .    .    .   .   .     .    .    .    .    .    .    .   .   .   .   .   .   .   .   .  .  .  .  .   .   .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   1   1   .   .
     17         1        .      .     .      .     .     .    .    .    .    .   .   .     .    .    .    .    .    .    .   .   .   .   .   .   .   .   .  .  .  .  .   .   .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     23         1        .      .     .      .     .     .    .    .    .    .   .   .     .    .    .    .    .    .    .   .   .   .   .   .   .   .   .  .  .  .  .   .   .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .

               1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13a 13b 14a 14b 15a 15b 16a 16b 17a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b 21a 22a 22b 22c 23a 23b 24a 24b 24c 26a 26b 27a 28a 30a 30b 30c 35a 36a 36b 39a 39b 42a 60a
     2P        1a       1a     1a    1a     3a    3b    3c   3d   2b   2c   2b  2c  5a    3a   3b   3a   3b   3c   3b   3c  3b  3a  3d  3c  3c  3c  3d  3d 7a 4b 4b 4d  9a  9b  9c  9d 9e  5a  5a  5a 11a  6c  6f  6i  6d  6h  6f  6i  6l  6c  6k  6h  6l  6o  6k  6o 13b 13a  7a  7a 15a 15b  8c  8c 17a  9c  9b  9c  9a  9b  9c  9d  9e 10b 10b 21a 11a 11a 11a 23a 23b 12c 12f 12g 13b 13a 27a 14b 15a 15a 15b 35a 18d 18e 39b 39a 21a 30a
     3P        1a       2a     2b    2c     1a    1a    1a   1a   4a   4b   4c  4d  5a    2a   2a   2b   2b   2a   2c   2c  2c  2c  2a  2b  2c  2c  2c  2c 7a 8a 8b 8c  3b  3b  3b  3b 3d 10a 10b 10c 11a  4a  4b  4b  4a  4b  4d  4b  4b  4c  4a  4d  4d  4b  4c  4d 13a 13b 14a 14b  5a  5a 16a 16b 17a  6b  6b  6h  6h  6d  6d  6h  6j 20a 20b  7a 22a 22b 22c 23a 23b  8b  8c  8a 26a 26b  9a 28a 10b 10a 10c 35a 12e 12d 13a 13b 14a 20a
     5P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  1a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e  2a  2b  2c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13b 13a 14a 14b  3a  3c 16b 16a 17a 18a 18b 18c 18d 18e 18f 18g 18h  4a  4c 21a 22a 22b 22c 23b 23a 24a 24b 24c 26b 26a 27a 28a  6c  6a  6g  7a 36a 36b 39b 39a 42a 12a
     7P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 1a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13b 13a  2a  2b 15a 15b 16b 16a 17a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b  3a 22a 22c 22b 23b 23a 24a 24b 24c 26b 26a 27a  4a 30a 30b 30c  5a 36a 36b 39b 39a  6a 60a
    11P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c  1a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13b 13a 14a 14b 15a 15b 16a 16b 17a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b 21a  2b  2a  2a 23b 23a 24a 24b 24c 26b 26a 27a 28a 30a 30b 30c 35a 36a 36b 39b 39a 42a 60a
    13P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o  1a  1a 14a 14b 15a 15b 16b 16a 17a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b 21a 22a 22c 22b 23a 23b 24a 24b 24c  2a  2a 27a 28a 30a 30b 30c 35a 36a 36b  3a  3a 42a 60a
    17P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13a 13b 14a 14b 15a 15b 16a 16b  1a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b 21a 22a 22c 22b 23b 23a 24a 24b 24c 26a 26b 27a 28a 30a 30b 30c 35a 36a 36b 39a 39b 42a 60a
    23P        1a       2a     2b    2c     3a    3b    3c   3d   4a   4b   4c  4d  5a    6a   6b   6c   6d   6e   6f   6g  6h  6i  6j  6k  6l  6m  6n  6o 7a 8a 8b 8c  9a  9b  9c  9d 9e 10a 10b 10c 11a 12a 12b 12c 12d 12e 12f 12g 12h 12i 12j 12k 12l 12m 12n 12o 13a 13b 14a 14b 15a 15b 16b 16a 17a 18a 18b 18c 18d 18e 18f 18g 18h 20a 20b 21a 22a 22b 22c  1a  1a 24a 24b 24c 26a 26b 27a 28a 30a 30b 30c 35a 36a 36b 39a 39b 42a 60a

X.1             1        1      1     1      1     1     1    1    1    1    1   1   1     1    1    1    1    1    1    1   1   1   1   1   1   1   1   1  1  1  1  1   1   1   1   1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2           782       78     78    14     -1    53    26   -1    6   14    6  -2   7    15   -3   15   -3    6    5   14   5  -1  -3   6   2   2   5  -1  5  2  2  2  -1   8  -1  -1  2   3   3  -1   1   3   5  -1  -3   5   1  -1   2   3   .   1  -2  -1   .   1   2   2   1   1   4   1   .   .   .   3   .  -1  -1   .   3  -1   .   1   1  -1   1   1   1   .   .  -1  -1  -1   .   .  -1  -1   .   .  -1   .  -1   .  -1  -1   1  -2


==> data/HN_data.txt <==
HN

      2      14    11   14    6   3  10   7   8    4    5   3   3   2   5  6  3  2  4  6  .   4   4   5   3   3   2   2   2   1   3   4   2   2   2   1   1   .   .   4   4   3   2   2   .   1   .   .   2   1   1   .   .   3   3
      3       6     2    2    5   6   1   2   1    2    .   1   1   .   2  2  2  1  .  .  3   .   1   .   1   1   .   .   .   .   2   1   1   .   2   1   1   .   .   .   .   .   .   .   1   .   .   .   1   1   1   .   .   .   .
      5       6     3    2    1   1   1   1   1    4    6   4   4   4   1  .  1  1  1  .  .   3   2   2   2   2   2   2   2   .   .   .   .   .   1   1   1   .   .   1   1   1   1   1   .   .   2   2   1   1   1   1   1   1   1
      7       1     1    .    1   .   .   .   .    1    .   .   .   .   .  .  .  1  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   1   1   .   .
     11       1     1    .    .   .   .   .   .    .    .   .   .   .   .  .  .  .  .  .  .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .
     19       1     .    .    .   .   .   .   .    .    .   .   .   .   .  .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .

             1a    2a   2b   3a  3b  4a  4b  4c   5a   5b  5c  5d  5e  6a 6b 6c 7a 8a 8b 9a 10a 10b 10c 10d 10e 10f 10g 10h 11a 12a 12b 12c 14a 15a 15b 15c 19a 19b 20a 20b 20c 20d 20e 21a 22a 25a 25b 30a 30b 30c 35a 35b 40a 40b
     2P      1a    1a   1a   3a  3b  2b  2a  2b   5a   5b  5d  5c  5e  3a 3a 3b 7a 4b 4a 9a  5b  5a  5b  5d  5c  5e  5e  5e 11a  6a  6b  6c  7a 15a 15c 15b 19b 19a 10c 10c 10b 10e 10d 21a 11a 25b 25a 15a 15c 15b 35b 35a 20c 20c
     3P      1a    2a   2b   1a  1a  4a  4b  4c   5a   5b  5d  5c  5e  2a 2b 2b 7a 8a 8b 3b 10a 10b 10c 10e 10d 10f 10h 10g 11a  4b  4a  4c 14a  5a  5d  5c 19b 19a 20b 20a 20c 20e 20d  7a 22a 25b 25a 10b 10e 10d 35a 35b 40b 40a
     5P      1a    2a   2b   3a  3b  4a  4b  4c   1a   1a  1a  1a  1a  6a 6b 6c 7a 8a 8b 9a  2a  2a  2b  2b  2b  2a  2b  2b 11a 12a 12b 12c 14a  3a  3b  3b 19a 19b  4a  4a  4b  4c  4c 21a 22a  5b  5b  6a  6c  6c  7a  7a  8a  8a
     7P      1a    2a   2b   3a  3b  4a  4b  4c   5a   5b  5d  5c  5e  6a 6b 6c 1a 8a 8b 9a 10a 10b 10c 10e 10d 10f 10h 10g 11a 12a 12b 12c  2a 15a 15c 15b 19a 19b 20b 20a 20c 20e 20d  3a 22a 25b 25a 30a 30c 30b  5a  5a 40a 40b
    11P      1a    2a   2b   3a  3b  4a  4b  4c   5a   5b  5c  5d  5e  6a 6b 6c 7a 8a 8b 9a 10a 10b 10c 10d 10e 10f 10g 10h  1a 12a 12b 12c 14a 15a 15b 15c 19a 19b 20a 20b 20c 20d 20e 21a  2a 25a 25b 30a 30b 30c 35a 35b 40a 40b
    19P      1a    2a   2b   3a  3b  4a  4b  4c   5a   5b  5c  5d  5e  6a 6b 6c 7a 8a 8b 9a 10a 10b 10c 10d 10e 10f 10g 10h 11a 12a 12b 12c 14a 15a 15b 15c  1a  1a 20a 20b 20c 20d 20e 21a 22a 25a 25b 30a 30b 30c 35b 35a 40a 40b

X.1           1     1    1    1   1   1   1   1    1    1   1   1   1   1  1  1  1  1  1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2         133    21    5    7  -2   5   1  -3   -7    8   A  *A   3   3 -1  2  . -1  1  1  -4   1   .   G  *G   1   M  -M   1   1  -1   .   .   2   O  *O   .   .   .   .   1 -*O  -O   .  -1   O  *O  -2  -O -*O   .   .  -1  -1
X.3         133    21    5    7  -2   5   1  -3   -7    8  *A   A   3   3 -1  2  . -1  1  1  -4   1   .  *G   G   1  -M   M   1   1  -1   .   .   2  *O   O   .   .   .   .   1  -O -*O   .  -1  *O   O  -2 -*O  -O   .   .  -1  -1
X.4         760    56   -8   22   4   8   .   .   20   10 -10 -10   5   2 -2  4  4  .  .  1   6  -4   2   2   2   1  -3  -3   1   .   2   .   .   2  -1  -1   .   .  -2  -2   .   .   .   1   1   .   .   2  -1  -1  -1  -1   .   .
X.5        3344   176   16   41  -4  16   8   .   14  -31   4   4   9   5  1  4  5  .  .  2   1   6   1  -4  -4   1   1   1   .  -1   1   .   1  -4   1   1   .   .   1   1  -2   .   .  -1   .  -1  -1   .  -1  -1   .   .   .   .
X.6        8778   154  -54   21   3  10 -10   2   28   28   B  *B   3   1 -3  3  .  . -2  .   4   4  -4   H  *H  -1   1   1   .  -1   1  -1   .   1   O  *O   .   .   .   .   .  -O -*O   .   .   O  *O   1   O  *O   .   .   .   .
X.7        8778   154  -54   21   3  10 -10   2   28   28  *B   B   3   1 -3  3  .  . -2  .   4   4  -4  *H   H  -1   1   1   .  -1   1  -1   .   1  *O   O   .   .   .   .   . -*O  -O   .   .  *O   O   1  *O   O   .   .   .   .
X.8        8910   286   78   27   .  14  10   6   20   35  15  15   5   7  3  . -1  .  2  .  11  -4   3   3   3   1   3   3   .   1  -1   .  -1   2   .   .  -1  -1  -1  -1   .   1   1  -1   .   .   .   2   .   .  -1  -1   .   .
X.9        9405    77   61   36   9  -3   9 -11   55   30   5   5   5  -4  4  1  4 -1  1  .   2   7   6   1   1  -3   1   1   .   .   .   1   .   1  -1  -1   .   .   2   2  -1  -1  -1   1   .   .   .   1   1   1  -1  -1  -1  -1
X.10      16929   385   33   27   .  17   1   9   29   54 -21 -21   4   7  3  . -4  1  1  .  10   5  -2   3   3   .  -2  -2   .   1  -1   .   .   2   .   .   .   .   2   2   1  -1  -1  -1   .  -1  -1   2   .   .   1   1   1   1
X.11      35112   616   40   84  12  24   .   .  -28  -13   C  *C   7   4  4  4  .  .  .  .  -9  -4  -5   I  -I   1   M  -M   .   .   .   .   .  -1 -*O  -O   .   .  -1  -1   .   .   .   .   .  -O -*O  -1   R  *R   .   .   .   .
X.12      35112   616   40   84  12  24   .   .  -28  -13  *C   C   7   4  4  4  .  .  .  .  -9  -4  -5  -I   I   1  -M   M   .   .   .   .   .  -1  -O -*O   .   .  -1  -1   .   .   .   .   . -*O  -O  -1  *R   R   .   .   .   .
X.13      65835   539  -85   63 -18  11  -1   3 -105   85   D  *D   5  -1 -1  2  .  1 -1  . -11  -1   5   G  *G  -1   M  -M   .  -1  -1   .   .   3  -O -*O   .   .   1   1  -1  *O   O   .   .   .   .  -1  -O -*O   .   .   1   1
X.14      65835   539  -85   63 -18  11  -1   3 -105   85  *D   D   5  -1 -1  2  .  1 -1  . -11  -1   5  *G   G  -1  -M   M   .  -1  -1   .   .   3 -*O  -O   .   .   1   1  -1   O  *O   .   .   .   .  -1 -*O  -O   .   .   1   1
X.15      69255  -153  135    .   .  -9  -9  15   45    5   .   .  10   .  .  . -3 -1 -1  .  -3  -3   5   .   .   2   .   .  -1   .   .   .   1   .   .   .   .   .   1   1   1   .   .   .   1   .   .   .   .   .   S  /S  -1  -1
X.16      69255  -153  135    .   .  -9  -9  15   45    5   .   .  10   .  .  . -3 -1 -1  .  -3  -3   5   .   .   2   .   .  -1   .   .   .   1   .   .   .   .   .   1   1   1   .   .   .   1   .   .   .   .   .  /S   S  -1  -1
X.17     214016  1408    .  104 -40   .  16   .  161   16 -24 -24   6   4  .  .  5  4  . -1   8  -7   .   .   .  -2   .   .   .  -2   .   .   1  -1   .   .   .   .   .   .   1   .   .  -1   .   1   1  -1   .   .   .   .  -1  -1
X.18     267520  1408  256  148   4   .   .   .  120   20  20  20  -5   4  4  4  1  .  . -2   8   8  -4  -4  -4   3   1   1   .   .   .   .   1   3  -1  -1   .   .   .   .   .   .   .   1   .   .   .  -1  -1  -1   1   1   .   .
X.19     270864   880 -240  189   .  16  -8   .  134  -11  24  24   4 -11 -3  .  6  .  .  .   5 -10   5   .   .   .   .   .   .   1   1   .  -2  -1   .   .   .   .   1   1   2   .   .   .   .  -1  -1  -1   .   .   1   1   .   .
X.20     365750  2310  310   35  35   6  10 -10    .  125   .   .   .  15 -5 -5  .  .  2 -1 -15   .   5   .   .   .   .   .   .   1   3  -1   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.21     374528     . -256   56  38   .   .   . -112   28  -C -*C  -2   .  8  2  .  .  . -1   .   .   4   J  *J   .   N  *N   .   .   .   .   .  -4  *O   O   .   .   .   .   .   .   .   .   .   O  *O   . -*O  -O   .   .   .   .
X.22     374528     . -256   56  38   .   .   . -112   28 -*C  -C  -2   .  8  2  .  .  . -1   .   .   4  *J   J   .  *N   N   .   .   .   .   .  -4   O  *O   .   .   .   .   .   .   .   .   .  *O   O   .  -O -*O   .   .   .   .
X.23     406296  2904   24  162   .  40   .   .  -84 -204   6   6  11   6 -6  . -5  .  .  .   4   4   4  -6  -6  -1  -1  -1   .   .  -2   .  -1  -3   .   .   .   .   .   .   .   .   .   1   .   1   1   1   .   .   .   .   .   .
X.24     653125  1925  325  -41  -5   5  21   5  125    .   .   .   .  -1  7 -5  4  1 -3  1   .   5   .   .   .   .   .   .   .   3  -1  -1   .  -1   .   .   .   .   .   .   1   .   .   1   .   .   .  -1   .   .  -1  -1   1   1
X.25     656250 -1750  250  105  15  10 -10  10    .    .   .   .   .   5  1 -5  .  . -2  .   .   .   .   .   .   .   .   .   1  -1   1   1   .   .   .   .   P  /P   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .
X.26     656250 -1750  250  105  15  10 -10  10    .    .   .   .   .   5  1 -5  .  . -2  .   .   .   .   .   .   .   .   .   1  -1   1   1   .   .   .   .  /P   P   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .
X.27     718200  2520  120    . -27  24   .  -8    .   75   E  *E   .   .  . -3  .  .  .  .  -5   .  -5   K  *K   .   .   .  -1   .   .   1   .   .   O  *O   .   .  -1  -1   .  -O -*O   .   1   .   .   .  -O -*O   .   .   .   .
X.28     718200  2520  120    . -27  24   .  -8    .   75  *E   E   .   .  . -3  .  .  .  .  -5   .  -5  *K   K   .   .   .  -1   .   .   1   .   .  *O   O   .   .  -1  -1   . -*O  -O   .   1   .   .   . -*O  -O   .   .   .   .
X.29    1053360  1232 -592   63  36 -16   8   .  210  235  10  10  10  -1 -1 -4  .  .  .  .   7   2   3  -2  -2   2  -2  -2   .  -1  -1   .   .   3   1   1   .   .  -1  -1  -2   .   .   .   .   .   .  -1   1   1   .   .   .   .
X.30    1066527  2079 -225    .   .  15  -9  -9  -63  152   F  *F  -3   .  .  .  . -1 -1  .   4   9   .   L  -L  -1  -M   M   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   . -*O  -O   .   .   .   .   .  -1  -1
X.31    1066527  2079 -225    .   .  15  -9  -9  -63  152  *F   F  -3   .  .  .  . -1 -1  .   4   9   .  -L   L  -1   M  -M   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .  -O -*O   .   .   .   .   .  -1  -1
X.32    1185030  1078  390  189   . -26  10  30 -280  155   .   .  10 -11 -3  .  .  .  2  .   3   8  -5   .   .  -2   .   .   .   1   1   .   .  -1   .   .   .   .  -1  -1   .   .   .   .   .   .   .  -1   .   .   .   .   .   .
X.33    1354320  2288  336  -27   .  16   8   .   70  -55 -30 -30  -5  -7 -3  . -5  .  .  .  13  -2   1   6   6   3   1   1   .  -1   1   .  -1  -2   .   .   .   .   1   1  -2   .   .   1   .   .   .  -2   .   .   .   .   .   .
X.34    1361920  1792    .  112  40   .  32   .  -70  -80   .   . -10  -8  .  .  .  .  .  1  -8   2   .   .   .   2   .   .  -1  -4   .   .   .   2   .   .   .   .   .   .   2   .   .   .  -1   .   .   2   .   .   .   .   .   .
X.35    1361920 -1792    .  112  40   .   .   .  -70  -80   .   . -10   8  .  .  .  .  .  1   8  -2   .   .   .  -2   .   .  -1   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   1   .   .  -2   .   .   .   .   T  -T
X.36    1361920 -1792    .  112  40   .   .   .  -70  -80   .   . -10   8  .  .  .  .  .  1   8  -2   .   .   .  -2   .   .  -1   .   .   .   .   2   .   .   .   .   .   .   .   .   .   .   1   .   .  -2   .   .   .   .  -T   T
X.37    1575936  3200    .  216   .   . -16   .   91  -64 -24 -24  -4  -4  .  .  5 -4  .  .   .  -5   .   .   .   .   .   .  -1   2   .   .   1   1   .   .   .   .   .   .  -1   .   .  -1  -1   1   1   1   .   .   .   .   1   1
X.38    1625184 -1056   96  162   . -32   .   .  204  -66  -6  -6  -1   6 -6  .  1  .  .  .  -6   4   6   6   6  -1   1   1   .   .  -2   .   1  -3   .   .   .   .  -2  -2   .   .   .   1   .  -1  -1   1   .   .   1   1   .   .
X.39    2031480  1848  120 -162   .   8   .   .  120 -270   .   .  10  -6  6  . -4  .  .  .  -2   8  10   .   .  -2   .   .   .   .   2   .   .   3   .   .   .   .  -2  -2   .   .   .  -1   .   .   .  -1   .   .   1   1   .   .
X.40    2375000 -1000  600 -190  80  40   .   .    .    .   .   .   . -10 -6  .  5  .  . -1   .   .   .   .   .   .   .   .   1   .  -2   .   1   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .   .   .   .   .   .   .
X.41    2407680 -1408  256   36  36   .   .   .  280  180 -20 -20   5  -4  4  4 -5  .  .  .  -8  -8  -4  -4  -4  -3   1   1   .   .   .   .  -1   1   1   1   .   .   .   .   .   .   .   1   .   .   .   1  -1  -1   .   .   .   .
X.42    2661120     .  768    . -54   .   .   .    .  120  10  10 -20   .  .  6  .  .  .  .   .   .   8  -2  -2   .  -2  -2   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .
X.43    2784375  3575  375 -189   . -25  -1  15 -125    .   .   .   .  11  3  .  6 -1 -1  .   .  -5   .   .   .   .   .   .   .  -1  -1   .  -2   1   .   .   1   1   .   .  -1   .   .   .   .   .   .   1   .   .   1   1  -1  -1
X.44    2985984  4608    .    .   .   .   .   .  -36  -16  24  24  -6   .  .  . -6  .  .  .   8 -12   .   .   .  -2   .   .   1   .   .   .   2   .   .   .   1   1   .   .   .   .   .   .  -1  -1  -1   .   .   .  -1  -1   .   .
X.45    3200000 -3200    .  104 -40   .  16   .  125    .   .   .   .   4  .  . -1 -4  . -1   .   5   .   .   .   .   .   .   1  -2   .   .  -1  -1   .   .   1   1   .   .   1   .   .  -1   1   .   .  -1   .   .  -1  -1   1   1
X.46    3424256     .    .  -64   8   .   .   .  176  256  16  16  -4   .  .  . -4  .  .  2   .   .   .   .   .   .   .   .   .   .   .   .   .  -4  -2  -2   .   .   .   .   .   .   .  -1   .   1   1   .   .   .   1   1   .   .
X.47    3878280 -2520  648    .   . -24   . -24    .  -95  15  15  20   .  .  .  .  .  .  .   5   .  -7   3   3   .  -2  -2  -1   .   .   .   .   .   .   .   .   .   1   1   .   1   1   .  -1   .   .   .   .   .   .   .   .   .
X.48    4156250 -1750 -550 -175   5  10  30  10    .    .   .   .   .   5 -7  5  .  . -2 -1   .   .   .   .   .   .   .   .  -1   3   1   1   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .
X.49    4561920 -1408    .  216   .   . -16   .   55  -80   .   . -10  -4  .  . -1  4  .  .  -8   7   .   .   .   2   .   .   .   2   .   .  -1   1   .   .   1   1   .   .  -1   .   .  -1   .   .   .   1   .   .  -1  -1  -1  -1
X.50    4809375   175 -225 -216   .  15 -29  15  125    .   .   .   .   4  .  .  4  1  3  .   .   5   .   .   .   .   .   .  -1  -2   .   .   .  -1   .   .   .   .   .   .   1   .   .   1  -1   .   .  -1   .   .  -1  -1   1   1
X.51    5103000  2520 -360    .   . -24   .   .    . -125   .   .   .   .  .  .  .  .  .  .  -5   .  -5   .   .   .   .   .   1   .   .   .   .   .   .   .  -1  -1   Q  *Q   .   .   .   .   1   .   .   .   .   .   .   .   .   .
X.52    5103000  2520 -360    .   . -24   .   .    . -125   .   .   .   .  .  .  .  .  .  .  -5   .  -5   .   .   .   .   .   1   .   .   .   .   .   .   .  -1  -1  *Q   Q   .   .   .   .   1   .   .   .   .   .   .   .   .   .
X.53    5332635  -693   27    .   . -21  -9 -21 -315  135 -15 -15  10   .  .  .  .  1 -1  .   7  -3   7  -3  -3   2   2   2   .   .   .   .   .   .   .   .   .   .  -1  -1   1  -1  -1   .   .   .   .   .   .   .   .   .   1   1
X.54    5878125 -4675 -275   36 -45  45   9   5 -125    .   .   .   .  -4  4 -5  1 -1  1  .   .  -5   .   .   .   .   .   .   .   .   .  -1   1   1   .   .   .   .   .   .  -1   .   .   1   .   .   .   1   .   .   1   1  -1  -1

A = 2*E(5)-3*E(5)^2-3*E(5)^3+2*E(5)^4
  = (1+5*Sqrt(5))/2 = 3+5b5
B = -13*E(5)-18*E(5)^2-18*E(5)^3-13*E(5)^4
  = (31+5*Sqrt(5))/2 = 18+5b5
C = 18*E(5)-2*E(5)^2-2*E(5)^3+18*E(5)^4
  = -8+10*Sqrt(5) = 2+20b5
D = 10*E(5)-15*E(5)^2-15*E(5)^3+10*E(5)^4
  = (5+25*Sqrt(5))/2 = 15+25b5
E = -25*E(5)-25*E(5)^4
  = (25-25*Sqrt(5))/2 = -25b5
F = 33*E(5)+3*E(5)^2+3*E(5)^3+33*E(5)^4
  = -18+15*Sqrt(5) = -3+30b5
G = -2*E(5)-3*E(5)^2-3*E(5)^3-2*E(5)^4
  = (5+Sqrt(5))/2 = 3+b5
H = -E(5)-6*E(5)^2-6*E(5)^3-E(5)^4
  = (7+5*Sqrt(5))/2 = 6+5b5
I = -2*E(5)+2*E(5)^2+2*E(5)^3-2*E(5)^4
  = -2*Sqrt(5) = -2r5
J = -6*E(5)-2*E(5)^2-2*E(5)^3-6*E(5)^4
  = 4-2*Sqrt(5) = 4-2r5
K = -5*E(5)-5*E(5)^4
  = (5-5*Sqrt(5))/2 = -5b5
L = -3*E(5)+3*E(5)^2+3*E(5)^3-3*E(5)^4
  = -3*Sqrt(5) = -3r5
M = E(5)-E(5)^2-E(5)^3+E(5)^4
  = Sqrt(5) = r5
N = 2*E(5)+2*E(5)^4
  = -1+Sqrt(5) = 2b5
O = -E(5)-E(5)^4
  = (1-Sqrt(5))/2 = -b5
P = E(19)+E(19)^4+E(19)^5+E(19)^6+E(19)^7+E(19)^9+E(19)^11+E(19)^16+E(19)^17
  = (-1+Sqrt(-19))/2 = b19
Q = E(5)-3*E(5)^2-3*E(5)^3+E(5)^4
  = 1+2*Sqrt(5) = 1+2r5
R = -2*E(5)-E(5)^2-E(5)^3-2*E(5)^4
  = (3-Sqrt(5))/2 = 1-b5
S = -E(35)^2-E(35)^6-E(35)^8-E(35)^18-E(35)^19-E(35)^22-E(35)^23-E(35)^24-E(35)^26-E(35)^31-E(35)^32-E(35)^34
  = (-1+Sqrt(-35))/2 = b35
T = E(40)^7+E(40)^13-E(40)^21+E(40)^23-E(40)^29-E(40)^31+E(40)^37-E(40)^39
  = Sqrt(-10) = i10

==> data/J4_data.txt <==
J4

      2         21     21     19    8   15   15  11   6    8   8   8  3  3   8  8  9   6   4   3   1   6   6   4   2   2   3   3   1   5   5   5   1   1   3   1   .   4   4   2   2   .   1   .   .   .   1   1   .   .   .   .   .   3   3   1   1   .   .   .   2   1   1
      3          3      3      2    3    1    1   1   1    3   2   2  1  1   .  1  .   1   .   1   .   1   1   1   1   1   .   .   1   .   .   .   1   1   1   .   .   1   1   .   .   .   1   .   .   .   1   1   .   .   .   .   .   .   .   1   1   .   .   .   .   1   1
      5          1      1      1    1    1    .   .   1    1   .   .  1  1   1  .  .   1   1   .   .   .   .   .   .   .   .   .   1   .   1   1   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   1   1   .   .   .   1   1   .   .   .   .   .   .   .   .
      7          1      1      1    1    .    .   1   1    1   .   .  1  1   .  .  .   .   .   .   .   .   .   .   1   1   1   1   .   .   .   .   1   1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   1   1   .   .   .   .   .   1   1   .   .   .   .   .   .
     11          3      1      1    1    1    .   .   .    1   .   .  .  .   .  .  .   .   .   3   2   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1
     23          1      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     29          1      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     31          1      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     37          1      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .   .   .   .   .   .
     43          1      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   .   .   .

                1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14a 14b 14c 14d 15a 16a 20a 20b 21a 21b 22a 22b 23a 24a 24b 28a 28b 29a 30a 31a 31b 31c 33a 33b 35a 35b 37a 37b 37c 40a 40b 42a 42b 43a 43b 43c 44a 66a 66b
     2P         1a     1a     1a   3a   2a   2a  2b  5a   3a  3a  3a 7a 7b  4a 4b 4b  5a  5a 11a 11b  6b  6b  6c  7a  7b  7a  7b 15a  8c 10a 10a 21a 21b 11a 11b 23a 12b 12b 14c 14d 29a 15a 31a 31b 31c 33a 33b 35a 35b 37b 37c 37a 20b 20a 21a 21b 43a 43b 43c 22a 33a 33b
     3P         1a     2a     2b   1a   4a   4b  4c  5a   2a  2a  2b 7b 7a  8a 8b 8c 10a 10b 11a 11b  4a  4b  4c 14b 14a 14d 14c  5a 16a 20b 20a  7b  7a 22a 22b 23a  8b  8b 28b 28a 29a 10a 31c 31a 31b 11a 11a 35b 35a 37c 37a 37b 40b 40a 14b 14a 43b 43c 43a 44a 22a 22a
     5P         1a     2a     2b   3a   4a   4b  4c  1a   6a  6b  6c 7b 7a  8a 8b 8c  2a  2b 11a 11b 12a 12b 12c 14b 14a 14d 14c  3a 16a  4a  4a 21b 21a 22a 22b 23a 24b 24a 28b 28a 29a  6a 31b 31c 31a 33b 33a  7b  7a 37c 37a 37b  8a  8a 42b 42a 43b 43c 43a 44a 66b 66a
     7P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 1a 1a  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c  2a  2a  2b  2b 15a 16a 20b 20a  3a  3a 22a 22b 23a 24b 24a  4c  4c 29a 30a 31c 31a 31b 33b 33a  5a  5a 37c 37a 37b 40b 40a  6a  6a 43c 43a 43b 44a 66b 66a
    11P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b  1a  1a 12a 12b 12c 14a 14b 14c 14d 15a 16a 20a 20b 21a 21b  2a  2b 23a 24a 24b 28a 28b 29a 30a 31b 31c 31a  3a  3a 35a 35b 37a 37b 37c 40a 40b 42a 42b 43a 43b 43c  4a  6a  6a
    23P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14a 14b 14c 14d 15a 16a 20b 20a 21a 21b 22a 22b  1a 24a 24b 28a 28b 29a 30a 31a 31b 31c 33b 33a 35a 35b 37a 37b 37c 40b 40a 42a 42b 43b 43c 43a 44a 66b 66a
    29P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14a 14b 14c 14d 15a 16a 20a 20b 21a 21b 22a 22b 23a 24b 24a 28a 28b  1a 30a 31a 31b 31c 33a 33b 35a 35b 37a 37b 37c 40a 40b 42a 42b 43c 43a 43b 44a 66a 66b
    31P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7b 7a  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14b 14a 14d 14c 15a 16a 20a 20b 21b 21a 22a 22b 23a 24b 24a 28b 28a 29a 30a  1a  1a  1a 33a 33b 35b 35a 37a 37b 37c 40a 40b 42b 42a 43b 43c 43a 44a 66a 66b
    37P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14a 14b 14c 14d 15a 16a 20b 20a 21a 21b 22a 22b 23a 24a 24b 28a 28b 29a 30a 31c 31a 31b 33a 33b 35a 35b  1a  1a  1a 40b 40a 42a 42b 43b 43c 43a 44a 66a 66b
    43P         1a     2a     2b   3a   4a   4b  4c  5a   6a  6b  6c 7a 7b  8a 8b 8c 10a 10b 11a 11b 12a 12b 12c 14a 14b 14c 14d 15a 16a 20b 20a 21a 21b 22a 22b 23a 24b 24a 28a 28b 29a 30a 31c 31a 31b 33b 33a 35a 35b 37a 37b 37c 40b 40a 42a 42b  1a  1a  1a 44a 66b 66a

X.1              1      1      1    1    1    1   1   1    1   1   1  1  1   1  1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2           1333     53    -11   10  -11    5  -3   3  -10   2  -2  A /A   1 -3  1   3  -1   2   2  -2   2   .  -A -/A   A  /A   .  -1  -1  -1   A  /A  -2   .  -1   .   .  -A -/A  -1   .   .   .   .  -1  -1   A  /A   1   1   1   1   1  -A -/A   .   .   .   .   1   1
X.3           1333     53    -11   10  -11    5  -3   3  -10   2  -2 /A  A   1 -3  1   3  -1   2   2  -2   2   . -/A  -A  /A   A   .  -1  -1  -1  /A   A  -2   .  -1   .   . -/A  -A  -1   .   .   .   .  -1  -1  /A   A   1   1   1   1   1 -/A  -A   .   .   .   .   1   1
X.4         299367   -153    231   45  -89    7   7  -3   45  -3  -3  B /B  -1 -1 -1  -3   1  13   2   1   1   1   E  /E   .   .   .  -1   1   1   A  /A   1   .  -1  -1  -1   .   .   .   .   .   .   .   1   1  -A -/A   .   .   .  -1  -1   A  /A   1   1   1  -1   1   1
X.5         299367   -153    231   45  -89    7   7  -3   45  -3  -3 /B  B  -1 -1 -1  -3   1  13   2   1   1   1  /E   E   .   .   .  -1   1   1  /A   A   1   .  -1  -1  -1   .   .   .   .   .   .   .   1   1 -/A  -A   .   .   .  -1  -1  /A   A   1   1   1  -1   1   1
X.6         887778    738   -606   45   34  -14  10   3   45  -3  -3  A /A   6  2 -2   3  -1   1   1   1   1   1   A  /A   A  /A   .   .  -1  -1   A  /A   1  -1   1  -1  -1   A  /A   1   .   .   .   .   1   1   A  /A   .   .   .   1   1   A  /A   .   .   .   1   1   1
X.7         887778    738   -606   45   34  -14  10   3   45  -3  -3 /A  A   6  2 -2   3  -1   1   1   1   1   1  /A   A  /A   A   .   .  -1  -1  /A   A   1  -1   1  -1  -1  /A   A   1   .   .   .   .   1   1  /A   A   .   .   .   1   1  /A   A   .   .   .   1   1   1
X.8         889111   2071    727   55   87   39  -1   6   55   7   7 -1 -1  -5  7  3   6   2   3   3   3   3  -1  -1  -1  -1  -1   .   1   2   2  -1  -1   3   1   .   1   1  -1  -1   .   .   .   .   .   .   .  -1  -1   1   1   1   .   .  -1  -1   .   .   .  -1   .   .
X.9        1187145    585   -375  -45  -55   -7  17   .  -45   3   3  C /C   5  1 -3   .   .  14   3  -1  -1  -1  -A -/A   A  /A   .  -1   .   .  -A -/A   2  -1   .   1   1   A  /A   1   .   .   .   .  -1  -1   .   .   .   .   .   .   .  -A -/A   1   1   1   .  -1  -1
X.10       1187145    585   -375  -45  -55   -7  17   .  -45   3   3 /C  C   5  1 -3   .   .  14   3  -1  -1  -1 -/A  -A  /A   A   .  -1   .   . -/A  -A   2  -1   .   1   1  /A   A   1   .   .   .   .  -1  -1   .   .   .   .   .   .   . -/A  -A   1   1   1   .  -1  -1
X.11       1776888   2808    120   99  120   24   8   8   99   3   3  1  1   .  8  .   8   .   3   3   3   3  -1   1   1   1   1  -1   .   .   .   1   1   3  -1   .  -1  -1   1   1   .  -1  -1  -1  -1   .   .   1   1   .   .   .   .   .   1   1  -1  -1  -1  -1   .   .
X.12       3403149   -627   -627  -66   77   13  -3  14   66   6  -6  C /C   5 -3 -3  -2  -2  24   2   2  -2   .   A  /A   A  /A  -1   1   2   2  -A -/A   .   .   .   .   .  -A -/A  -1   1   .   .   .   .   .   .   .   .   .   .   .   .   A  /A   .   .   .   .   .   .
X.13       3403149   -627   -627  -66   77   13  -3  14   66   6  -6 /C  C   5 -3 -3  -2  -2  24   2   2  -2   .  /A   A  /A   A  -1   1   2   2 -/A  -A   .   .   .   .   . -/A  -A  -1   1   .   .   .   .   .   .   .   .   .   .   .   .  /A   A   .   .   .   .   .   .
X.14       4290927   1647    175  141  175   31   7  -8  -99  -3  13  4  4  -5 -1  3  -8   .  25   3   1   1   1   2   2   .   .   1   1   .   .   1   1  -3  -1   1  -1  -1   .   .   .   1   .   .   .  -2  -2  -1  -1   .   .   .   .   .  -1  -1   .   .   .  -1   .   .
X.15      32307363  -6237     99    .   99   51 -21   3    .   .   .  D /D  -9  3 -1   3  -1   .   .   .   .   .   .   .   E  /E   .   1  -1  -1   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   A  /A  -1  -1  -1   1   1   .   .   1   1   1   .   .   .
X.16      32307363  -6237     99    .   99   51 -21   3    .   .   . /D  D  -9  3 -1   3  -1   .   .   .   .   .   .   .  /E   E   .   1  -1  -1   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .  /A   A  -1  -1  -1   1   1   .   .   1   1   1   .   .   .
X.17      32897107  -5293   -749   10  211   35 -21  -3  -10   2  -2  B /B  -1  3 -1  -3   1 -10   1  -2   2   .  -E -/E   .   .   .   1   1   1   A  /A  -2  -1   .   .   .   .   .   .   .   .   .   .  -1  -1  -A -/A   .   .   .  -1  -1  -A -/A   .   .   .   2   1   1
X.18      32897107  -5293   -749   10  211   35 -21  -3  -10   2  -2 /B  B  -1  3 -1  -3   1 -10   1  -2   2   . -/E  -E   .   .   .   1   1   1  /A   A  -2  -1   .   .   .   .   .   .   .   .   .   .  -1  -1 -/A  -A   .   .   .  -1  -1 -/A  -A   .   .   .   2   1   1
X.19      35411145  10185   3465  105  265   25  49   .  105   9   9  .  .   5  1  5   .   .  11   .   1   1   1   .   .   .   .   .  -1   .   .   .   .  -1   .   .   1   1   .   .  -1   .   .   .   .   K  *K   .   .  -1  -1  -1   .   .   .   .   .   .   .   1   K  *K
X.20      35411145  10185   3465  105  265   25  49   .  105   9   9  .  .   5  1  5   .   .  11   .   1   1   1   .   .   .   .   .  -1   .   .   .   .  -1   .   .   1   1   .   .  -1   .   .   .   .  *K   K   .   .  -1  -1  -1   .   .   .   .   .   .   .   1  *K   K
X.21      95288172  25452    364  231   44  108  28   7 -189  15  -5  .  .   4 -4 -4   7  -1 -54   1  -1   3   1   .   .   .   .   1   .  -1  -1   .   .  -2   1   .  -1  -1   .   .   1   1   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .  -2  -2
X.22     230279749  11333   6853 -308  197   37  21  14  308  -4   4  .  .   5 -3 -3  -2  -2  51  -4  -4   4   .   .   .   .   .   2   1   2   2   .   .   3   .   .   .   .   .   .   .  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .
X.23     259775040   6720   6720  210  320   64   .   . -210  -6   6  .  .   .  .  .   .   .  19  -3   2  -2   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1   G  -G   .   .   .   .   .   .   .   1   1   .   .   1   1   1   .   .   .   .   .   .   .   1  -1  -1
X.24     259775040   6720   6720  210  320   64   .   . -210  -6   6  .  .   .  .  .   .   .  19  -3   2  -2   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -G   G   .   .   .   .   .   .   .   1   1   .   .   1   1   1   .   .   .   .   .   .   .   1  -1  -1
X.25     300364890  34650  -7910  420 -550   42 -14   .    .  12  -8  .  . -10 -6  6   .   .  56   1  -4   .  -2   .   .   .   .   .   .   .   .   .   .   .  -1   1   .   .   .   .   .   .   .   .   .   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.26     366159104  -2816  -1792  440  768    .   .  -6 -440  -8   8 -4 -4   .  .  .  -6  -2  36   3   .   .   .  -2  -2   .   .   .   .  -2  -2  -1  -1   .   1   1   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   1   1   .   .   .  -2   .   .
X.27     393877506 -10494   7106  561   66 -110 -22   1  -99   9   5  1  1   6  2 -2   1   1   .   .  -3   1  -1  -1  -1   1   1   1   .   1   1   1   1   .   .  -1  -1  -1  -1  -1  -1   1   .   .   .   .   .   1   1   .   .   .   1   1  -1  -1   .   .   .   .   .   .
X.28     394765284  -9756  -2716  309  804    4 -28  -1 -351  -3  -7  4  4   4  4 -4  -1  -1   1   1  -3   1  -1   2   2   .   .  -1   .  -1  -1   1   1   1   1   .   1   1   .   .   .  -1   .   .   .   1   1  -1  -1   .   .   .  -1  -1  -1  -1   .   .   .   1   1   1
X.29     460559498  24458   6986  329  -54   90 -14  -7  329  -7  -7  .  .   6  2  6  -7   1 -19   3  -3  -3   1   .   .   .   .  -1   .   1   1   .   .   5   1   .  -1  -1   .   .   .  -1   .   .   .  -1  -1   .   .   .   .   .   1   1   .   .   .   .   .   1  -1  -1
X.30     493456605  16605   7645 -120  285   29  13   .  540   .   4  5  5   5 -3 -3   .   . -29   4   .  -4  -2   1   1   1   1   .   1   .   .  -1  -1  -5   .   .   .   .  -1  -1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   1   1   .   .   .  -1   1   1
X.31     690839247  23247 -10801   21   79   15 -49   7  441  -3  17  .  .  -1 -1 -1   7  -1  32  -1   1  -3  -1   .   .   .   .   1  -1  -1  -1   .   .   4   1   .  -1  -1   .   .   .   1   .   .   .  -1  -1   .   .   .   .   .  -1  -1   .   .   .   .   .   2   1   1
X.32     786127419  16443   3003  252  187  -37 -21  14 -252  12 -12  .  .  -5  3  3  -2  -2 -22   .   4  -4   .   .   .   .   .   2  -1   2   2   .   .  -2   .   .   .   .   .   .   1  -2   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1
X.33     786127419  16443   3003 -126  187  -37 -21  14  126  -6   6  .  .  -5  3  3  -2  -2 -22   .  -2   2   .   .   .   .   .  -1  -1   2   2   .   .  -2   .   .   .   .   .   .   1   1   .   .   .   K  *K   .   .   .   .   .   .   .   .   .   .   .   .   .  -K -*K
X.34     786127419  16443   3003 -126  187  -37 -21  14  126  -6   6  .  .  -5  3  3  -2  -2 -22   .  -2   2   .   .   .   .   .  -1  -1   2   2   .   .  -2   .   .   .   .   .   .   1   1   .   .   .  *K   K   .   .   .   .   .   .   .   .   .   .   .   .   . -*K  -K
X.35     789530568  49608   -440 -111 -440   40  -8   8 -351 -15   1  1  1   . -8  .   8   .   2   2   1   1   1  -1  -1   1   1  -1   .   .   .   1   1  -2   .   .   1   1  -1  -1   .  -1   .   .   .  -1  -1   1   1   .   .   .   .   .  -1  -1   .   .   .   .   1   1
X.36     885257856  24192  -8064    .  384    .   .  21    .   .   .  .  .   .  .  .  -3   1 -45  -1   .   .   .   .   .   .   .   .   .   F  *F   .   .   3  -1   .   .   .   .   .  -1   .   1   1   1   .   .   .   .   .   .   .   O  -O   .   .   .   .   .  -1   .   .
X.37     885257856  24192  -8064    .  384    .   .  21    .   .   .  .  .   .  .  .  -3   1 -45  -1   .   .   .   .   .   .   .   .   .  *F   F   .   .   3  -1   .   .   .   .   .  -1   .   1   1   1   .   .   .   .   .   .   .  -O   O   .   .   .   .   .  -1   .   .
X.38    1016407168  27776   9856  -56  384    .   .  -7   56   8  -8  .  .   .  .  .   1   1  29  -4   .   .   .   .   .   .   .  -1   .   F  *F   .   .   1   .   .   .   .   .   .   1   1   .   .   .  -1  -1   .   .   .   .   .  -O   O   .   .   .   .   .  -1   1   1
X.39    1016407168  27776   9856  -56  384    .   .  -7   56   8  -8  .  .   .  .  .   1   1  29  -4   .   .   .   .   .   .   .  -1   .  *F   F   .   .   1   .   .   .   .   .   .   1   1   .   .   .  -1  -1   .   .   .   .   .   O  -O   .   .   .   .   .  -1   1   1
X.40    1085604531 -17229  -9933  330  307   19  35   6  330  -6  -6  4  4  -5  3 -5   6   2  33   .  -2  -2   2  -2  -2   .   .   .  -1   2   2   1   1  -3   .   .   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   1   1   .   .   .  -1   .   .
X.41    1089007680  14400  -3520 -330  320  -64 -64   .  -90   6 -10  5  5   .  .  .   .   .  57   2   2   2   2   1   1   1   1   .   .   .   .  -1  -1   1   .   .   .   .  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   1  -2  -2
X.42    1182518964 -32076  10164   99 -396  -12 -28  -1   99   3   3  4  4   4 -4  4  -1  -1   .   .   3   3  -1  -2  -2   .   .  -1   .  -1  -1   1   1   .   .   .  -1  -1   .   .   .  -1   1   1   1   .   .  -1  -1   .   .   .  -1  -1   1   1   1   1   1   .   .   .
X.43    1183406741 -31339    341 -154  341  101 -35   1 -154 -10 -10  6  6   1 -3  1   1   1   .   .   2   2  -2   .   .  -2  -2   1  -1   1   1   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   1   1  -1  -1  -1   1   1   .   .   .   .   .   .   .   .
X.44    1183406741  39061   6677  440 -363  -75 -27   6 -440  -8   8 -1 -1   5 -3 -3   6   2   .   .   .   .   .   1   1  -1  -1   .   1   2   2  -1  -1   .   .   .   .   .   1   1   .   .   .   .   .   .   .  -1  -1  -1  -1  -1   .   .   1   1   .   .   .   .   .   .
X.45    1184295852 -29268  10284  -99 -276   12 -20   7  -99  -3  -3  5  5   4  4  4   7  -1   3   3  -3  -3   1  -1  -1   1   1   1   .  -1  -1  -1  -1   3  -1   .   1   1   1   1   .   1   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .  -1   .   .
X.46    1445942610 -13230   6930    .  210  -30  42   .    .   .   .  .  . -10 -6 -2   .   .  -9   2   .   .   .   .   .   .   .   .   .   .   .   .   .   3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   P   R   Q   1   .   .
X.47    1445942610 -13230   6930    .  210  -30  42   .    .   .   .  .  . -10 -6 -2   .   .  -9   2   .   .   .   .   .   .   .   .   .   .   .   .   .   3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   Q   P   R   1   .   .
X.48    1445942610 -13230   6930    .  210  -30  42   .    .   .   .  .  . -10 -6 -2   .   .  -9   2   .   .   .   .   .   .   .   .   .   .   .   .   .   3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   R   Q   P   1   .   .
X.49    1509863773  -5027  -7139 -176  -99   45 -27  -7 -176  16  16  5  5   1 -3 -7  -7   1   .   .   .   .   .  -1  -1   1   1  -1  -1   1   1  -1  -1   .   .   .   .   .   1   1   1  -1   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1   .   .   .   .   .   .
X.50    1579061136  31632   4752 -384  528  -48 -48 -14  384   .   . -5 -5   .  .  .   2   2   4   4   .   .   .  -1  -1  -1  -1   1   .  -2  -2   1   1  -4   .   .   .   .   1   1   .  -1   .   .   .   1   1   .   .   .   .   .   .   .  -1  -1   .   .   .   .  -1  -1
X.51    1842237992   1064   3752 -385 -472    8  56  42 -385  -1  -1  .  .   .  8  .  -6   2  45   1  -1  -1  -1   .   .   .   .   .   .  -2  -2   .   .  -3   1   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .
X.52    1903741279  26719   -737  385 -737  -17   7  -6  385   1   1  6  6  -5  7 -5  -6  -2   .   .   1   1   1   .   .  -2  -2   .   1  -2  -2   .   .   .   .  -1   1   1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .
X.53    1981808640      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   . -24  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   .  -1  -1  -1   .   .   .   .   L   N   M   .   .   .   .   1   1   1   .   .   .
X.54    1981808640      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   . -24  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   .  -1  -1  -1   .   .   .   .   M   L   N   .   .   .   .   1   1   1   .   .   .
X.55    1981808640      .      .    .    .    .   .   .    .   .   .  .  .   .  .  .   .   . -24  -2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -1   .  -1  -1  -1   .   .   .   .   N   M   L   .   .   .   .   1   1   1   .   .   .
X.56    2001151845 -10395 -10395    .  165  -27  21   .    .   .   .  .  .   5 -3  5   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .  -1   .   .   .   .   1   .   H   J   I   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.57    2001151845 -10395 -10395    .  165  -27  21   .    .   .   .  .  .   5 -3  5   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .  -1   .   .   .   .   1   .   I   H   J   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.58    2001151845 -10395 -10395    .  165  -27  21   .    .   .   .  .  .   5 -3  5   .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .  -1   .   .   .   .   1   .   J   I   H   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.59    2267824128 -49152      .  384    .    .   .   8  384   .   . -4 -4   .  .  .   8   .  20  -2   .   .   .   2   2   .   .  -1   .   .   .  -1  -1  -4   .   1   .   .   .   .   .  -1   1   1   1  -1  -1   1   1   .   .   .   .   .  -1  -1   .   .   .   .  -1  -1
X.60    2692972480 -34880   3520 -230 -320   64 -64   . -230  10  10 -5 -5   .  .  .   .   . -11   .  -2  -2   2   1   1  -1  -1   .   .   .   .   1   1   1   .   .   .   .  -1  -1   .   .   .   .   .   1   1   .   .   .   .   .   .   .   1   1  -1  -1  -1  -1   1   1
X.61    2727495848  25256  -4312 -385  -88    8  56 -42 -385  -1  -1  .  .   .  8  .   6  -2   .   .  -1  -1  -1   .   .   .   .   .   .   2   2   .   .   .   .   .  -1  -1   .   .  -1   .   1   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.62    3054840657   1617   -495  231 -495   33  -7  -8  231  -9  -9 -6 -6   5  1 -3  -8   .   .   .   3   3  -1   .   .   2   2   1  -1   .   .   .   .   .   .   .   1   1   .   .   .   1   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .  -1  -1  -1   .   .   .

A = E(7)+E(7)^2+E(7)^4
  = (-1+Sqrt(-7))/2 = b7
B = 4*E(7)+4*E(7)^2+4*E(7)^4
  = -2+2*Sqrt(-7) = 4b7
C = 5*E(7)+5*E(7)^2+5*E(7)^4
  = (-5+5*Sqrt(-7))/2 = 5b7
D = 6*E(7)+6*E(7)^2+6*E(7)^4
  = -3+3*Sqrt(-7) = 6b7
E = -2*E(7)-2*E(7)^2-2*E(7)^4
  = 1-Sqrt(-7) = 1-i7
F = 3*E(5)-E(5)^2-E(5)^3+3*E(5)^4
  = -1+2*Sqrt(5) = 1+4b5
G = -2*E(12)^7+2*E(12)^11
  = 2*Sqrt(3) = 2r3
H = E(31)+E(31)^2+E(31)^4+E(31)^8+E(31)^15+E(31)^16+E(31)^23+E(31)^27+E(31)^29+E(31)^30
I = E(31)^3+E(31)^6+E(31)^7+E(31)^12+E(31)^14+E(31)^17+E(31)^19+E(31)^24+E(31)^25+E(31)^28
J = E(31)^5+E(31)^9+E(31)^10+E(31)^11+E(31)^13+E(31)^18+E(31)^20+E(31)^21+E(31)^22+E(31)^26
K = E(33)^5+E(33)^7+E(33)^10+E(33)^13+E(33)^14+E(33)^19+E(33)^20+E(33)^23+E(33)^26+E(33)^28
  = (1-Sqrt(33))/2 = -b33
L = -E(37)-E(37)^6-E(37)^8-E(37)^10-E(37)^11-E(37)^14-E(37)^23-E(37)^26-E(37)^27-E(37)^29-E(37)^31-E(37)^36
M = -E(37)^3-E(37)^4-E(37)^5-E(37)^7-E(37)^13-E(37)^18-E(37)^19-E(37)^24-E(37)^30-E(37)^32-E(37)^33-E(37)^34
N = -E(37)^2-E(37)^9-E(37)^12-E(37)^15-E(37)^16-E(37)^17-E(37)^20-E(37)^21-E(37)^22-E(37)^25-E(37)^28-E(37)^35
O = E(5)-E(5)^2-E(5)^3+E(5)^4
  = Sqrt(5) = r5
P = E(43)+E(43)^2+E(43)^4+E(43)^8+E(43)^11+E(43)^16+E(43)^21+E(43)^22+E(43)^27+E(43)^32+E(43)^35+E(43)^39+E(43)^41+E(43)^42
Q = E(43)^7+E(43)^9+E(43)^13+E(43)^14+E(43)^15+E(43)^17+E(43)^18+E(43)^25+E(43)^26+E(43)^28+E(43)^29+E(43)^30+E(43)^34+E(43)^36
R = E(43)^3+E(43)^5+E(43)^6+E(43)^10+E(43)^12+E(43)^19+E(43)^20+E(43)^23+E(43)^24+E(43)^31+E(43)^33+E(43)^37+E(43)^38+E(43)^40

==> data/Ly_data.txt <==
Ly

      2        8     8      7    4   6    4   1   7   4  2  3  5  5  1   4   1   1   1   5   3   3   1   1   .   1   3   1   1   1   1   3   3   3   .   2   1   1   .   .   .   .   .   .   .   .   .   3   3   1   1   .   .   .
      3        7     4      7    7   2    2   1   3   3  4  1  1  1  3   2   .   1   1   2   2   1   2   2   1   2   .   1   1   .   .   1   1   1   .   .   2   2   .   .   .   .   .   1   1   .   .   .   .   1   1   .   .   .
      5        6     2      3    1   1    6   4   1   1  .  .  1  .  .   2   2   .   .   .   .   .   3   1   2   .   1   .   .   .   .   .   .   .   2   .   1   1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .
      7        1     1      1    .   1    .   .   1   .  .  1  .  .  .   .   .   .   .   .   .   1   .   .   .   .   .   1   1   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .
     11        1     1      1    .   .    .   .   .   .  .  .  .  .  .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
     31        1     .      .    .   .    .   .   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1   1   1   .   .   .   .   .   .   .   .   .   .   .
     37        1     .      .    .   .    .   .   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .
     67        1     .      .    .   .    .   .   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   1

              1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 7a 8a 8b 9a 10a 10b 11a 11b 12a 12b 14a 15a 15b 15c 18a 20a 21a 21b 22a 22b 24a 24b 24c 25a 28a 30a 30b 31a 31b 31c 31d 31e 33a 33b 37a 37b 40a 40b 42a 42b 67a 67b 67c
     2P       1a    1a     3a   3b  2a   5a  5b  3a  3b 3b 7a 4a 4a 9a  5a  5b 11b 11a  6a  6b  7a 15a 15b 15c  9a 10a 21b 21a 11b 11a 12a 12b 12b 25a 14a 15a 15b 31b 31c 31d 31e 31a 33b 33a 37b 37a 20a 20a 21b 21a 67b 67c 67a
     3P       1a    2a     1a   1a  4a   5a  5b  2a  2a 2a 7a 8a 8b 3b 10a 10b 11a 11b  4a  4a 14a  5a  5a  5b  6c 20a  7a  7a 22a 22b  8a  8b  8b 25a 28a 10a 10a 31e 31a 31b 31c 31d 11a 11b 37a 37b 40a 40b 14a 14a 67a 67b 67c
     5P       1a    2a     3a   3b  4a   1a  1a  6a  6b 6c 7a 8a 8b 9a  2a  2a 11a 11b 12a 12b 14a  3a  3b  3a 18a  4a 21a 21b 22a 22b 24a 24b 24c  5a 28a  6a  6b 31a 31b 31c 31d 31e 33a 33b 37b 37a  8a  8a 42a 42b 67a 67b 67c
     7P       1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 1a 8a 8b 9a 10a 10b 11b 11a 12a 12b  2a 15a 15b 15c 18a 20a  3a  3a 22b 22a 24a 24c 24b 25a  4a 30a 30b 31c 31d 31e 31a 31b 33b 33a 37a 37b 40b 40a  6a  6a 67c 67a 67b
    11P       1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 7a 8a 8b 9a 10a 10b  1a  1a 12a 12b 14a 15a 15b 15c 18a 20a 21b 21a  2a  2a 24a 24c 24b 25a 28a 30a 30b 31c 31d 31e 31a 31b  3a  3a 37a 37b 40b 40a 42b 42a 67c 67a 67b
    31P       1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 7a 8a 8b 9a 10a 10b 11a 11b 12a 12b 14a 15a 15b 15c 18a 20a 21b 21a 22a 22b 24a 24c 24b 25a 28a 30a 30b  1a  1a  1a  1a  1a 33a 33b 37b 37a 40a 40b 42b 42a 67c 67a 67b
    37P       1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 7a 8a 8b 9a 10a 10b 11a 11b 12a 12b 14a 15a 15b 15c 18a 20a 21a 21b 22a 22b 24a 24c 24b 25a 28a 30a 30b 31a 31b 31c 31d 31e 33a 33b  1a  1a 40a 40b 42a 42b 67b 67c 67a
    67P       1a    2a     3a   3b  4a   5a  5b  6a  6b 6c 7a 8a 8b 9a 10a 10b 11a 11b 12a 12b 14a 15a 15b 15c 18a 20a 21a 21b 22a 22b 24a 24b 24c 25a 28a 30a 30b 31a 31b 31c 31d 31e 33a 33b 37a 37b 40a 40b 42a 42b  1a  1a  1a

X.1            1     1      1    1   1    1   1   1   1  1  1  1  1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2         2480   -16    104   -4   .  -20   5   8  -4  2  2  .  . -1   4  -1   A  /A   .   .  -2   4   1  -1  -1   .  -1  -1  -A -/A   .   .   .   .   .  -2   1   .   .   .   .   .   A  /A   1   1   .   .   1   1   1   1   1
X.3         2480   -16    104   -4   .  -20   5   8  -4  2  2  .  . -1   4  -1  /A   A   .   .  -2   4   1  -1  -1   .  -1  -1 -/A  -A   .   .   .   .   .  -2   1   .   .   .   .   .  /A   A   1   1   .   .   1   1   1   1   1
X.4        45694   110    253   10  26   69  -6  29   2  2 -2  4  .  1   5   .   .   .   5   2  -2   3   .   3  -1   1   1   1   .   .   1   .   .  -1  -2  -1   2   .   .   .   .   .   .   .  -1  -1  -1  -1   1   1   .   .   .
X.5        48174   126    357    6 -14   49  -1  21   6  .  . -4  .  .   1   1   A  /A   1  -2   .   7   1   2   .   1   .   .   A  /A  -1   .   .  -1   .   1   1   .   .   .   .   .   A  /A   .   .   1   1   .   .   1   1   1
X.6        48174   126    357    6 -14   49  -1  21   6  .  . -4  .  .   1   1  /A   A   1  -2   .   7   1   2   .   1   .   .  /A   A  -1   .   .  -1   .   1   1   .   .   .   .   .  /A   A   .   .   1   1   .   .   1   1   1
X.7       120064     .   -896  -32   .   64  14   .   .  .  .  .  . -2   .   .   B  /B   .   .   .   4  -2  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   1   1   1   1   1  -A -/A  -1  -1   .   .   .   .   .   .   .
X.8       120064     .   -896  -32   .   64  14   .   .  .  .  .  . -2   .   .  /B   B   .   .   .   4  -2  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   1   1   1   1   1 -/A  -A  -1  -1   .   .   .   .   .   .   .
X.9       381766  -154   -770   67  14 -109  -9  14  11 -1  . -6  2  1  11   1   .   .   2  -1   .   5   2   .  -1  -1   .   .   .   .   .  -1  -1   1   .  -1  -4   1   1   1   1   1   .   .   .   .  -1  -1   .   .   .   .   .
X.10     1152735  -417   2751   51  -1  235  10  63   3 -3  3 -1 -1  .   3  -2   1   1  -1  -1   3   1   1   1   .  -1   .   .   1   1  -1  -1  -1   .  -1   3   3   .   .   .   .   .   1   1   .   .  -1  -1   .   .   .   .   .
X.11     1534500   660   1980  117  16  125   . -36  -3  3  2  6  2  .   5   .   .   .   4   1   2   5   2   .   .   1  -1  -1   .   .   .  -1  -1   .   2  -1   2   .   .   .   .   .   .   .  -1  -1   1   1  -1  -1  -1  -1  -1
X.12     3028266  1242   5103    .   6  141  16  63   .  .  3  4  .  .  -3   2  -1  -1   3   .   3   3   .  -2   .   1   .   .  -1  -1   1   .   .   1  -1   3   .   .   .   .   .   .  -1  -1   1   1  -1  -1   .   .   .   .   .
X.13     3073960 -1112   5356   10   8  210  10 -20  10  4  1  .  .  1  18  -2  -1  -1  -4   2   1   6   .   1   1  -2   1   1  -1  -1   .   .   .   .   1   .   .   .   .   .   .   .  -1  -1   .   .   .   .   1   1   .   .   .
X.14     4226695   759   -209  115  35 -180  -5 111   3  3  4  5  1 -2   4  -1   .   .  -1  -1  -4  -9   .   1   .   .   1   1   .   .  -1   1   1   .   .   1  -2   .   .   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .
X.15     4997664   672   8064  -36   .  164  14   .  12  6  .  .  .  .  12   2   1   1   .   .   .  14  -1  -1   .   .   .   .   1   1   .   .   .  -1   .   .  -3  -1  -1  -1  -1  -1   1   1   .   .   .   .   .   .   .   .   .
X.16     5379430  -826   7294   31  14   55   5  14  -1 -7  .  6 -2  1  -1  -1   1   1   2  -1   .  19   1  -1  -1  -1   .   .  -1  -1   .   1   1   .   .  -1  -1   .   .   .   .   .   1   1   .   .   1   1   .   .   .   .   .
X.17    10758860  -308  -9604  -46  28  110  10  28 -14 -2  .  .  . -1  22   2   2   2   4  -2   .  -4  -1   1   1  -2   .   .   .   .   .   .   .   .   .  -2   1   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   .
X.18    11834746 -1078  -1001  106  14  371  -4 119   2  2  . -4  .  1 -13   2   .   .  -1   2   .  -1  -4  -1  -1  -1   .   .   .   .  -1   .   .   1   .  -1   2   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .
X.19    16906780    44   6292 -107  16  -95   5  20   5 -1  2 -6 -2  1   9  -1   .   .   4   1   2  -8  -2   2  -1   1  -1  -1   .   .   .   1   1   .   2   .   .   .   .   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .
X.20    18395586   594 -16038    .   6  -39  11  90   .  . -1 -4  .  .   9  -1   .   .  -6   .  -1  12   .   2   .   1  -1  -1   .   .   2   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   1   1  -1  -1  -1  -1  -1
X.21    18395586   594   8019    .   6  -39  11 -45   .  . -1 -4  .  .   9  -1   .   .   3   .  -1  -6   .  -1   .   1   C  *C   .   .  -1   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   1   1   C  *C  -1  -1  -1
X.22    18395586   594   8019    .   6  -39  11 -45   .  . -1 -4  .  .   9  -1   .   .   3   .  -1  -6   .  -1   .   1  *C   C   .   .  -1   .   .   1  -1   .   .   .   .   .   .   .   .   .   .   .   1   1  *C   C  -1  -1  -1
X.23    19212250   330  -5270   49  22 -250   .  -6   9 -3  1  . -4 -2 -10   .   2   2  -2   1   1   5  -1   .   .   2   1   1   .   .   .  -1  -1   .   1  -1  -1   .   .   .   .   .  -1  -1   .   .   .   .   1   1   .   .   .
X.24    21312500 -1100   2750   50  20    .   . -50  10 -2 -1  .  . -1   .   .   .   .   2   2  -1   .   .   .   1   .  -1  -1   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   J  *J   .   .  -1  -1   1   1   1
X.25    21312500 -1100   2750   50  20    .   . -50  10 -2 -1  .  . -1   .   .   .   .   2   2  -1   .   .   .   1   .  -1  -1   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .  *J   J   .   .  -1  -1   1   1   1
X.26    22609664     .  -9856   80   . -336  14   .   .  .  .  .  .  2   .   .   .   .   .   .   .  -6   .  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   L   N   M
X.27    22609664     .  -9856   80   . -336  14   .   .  .  .  .  .  2   .   .   .   .   .   .   .  -6   .  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   M   L   N
X.28    22609664     .  -9856   80   . -336  14   .   .  .  .  .  .  2   .   .   .   .   .   .   .  -6   .  -1   .   .   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   N   M   L
X.29    27252720  1584   2376  108   .  220  -5 -24 -12  . -2  .  .  .   4  -1   .   .   .   .   2   1  -2   1   .   .  -C -*C   .   .   .   .   .   .   .   1  -2   .   .   .   .   .   .   .   .   .   .   .   C  *C   1   1   1
X.30    27252720  1584   2376  108   .  220  -5 -24 -12  . -2  .  .  .   4  -1   .   .   .   .   2   1  -2   1   .   . -*C  -C   .   .   .   .   .   .   .   1  -2   .   .   .   .   .   .   .   .   .   .   .  *C   C   1   1   1
X.31    27252720  1584  -4752  -54   .  220  -5  48   6  . -2  .  .  .   4  -1   .   .   .   .   2  -2   1  -2   .   .   1   1   .   .   .   D  -D   .   .  -2   1   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   1
X.32    27252720  1584  -4752  -54   .  220  -5  48   6  . -2  .  .  .   4  -1   .   .   .   .   2  -2   1  -2   .   .   1   1   .   .   .  -D   D   .   .  -2   1   .   .   .   .   .   .   .   .   .   .   .  -1  -1   1   1   1
X.33    28787220  -924  -2772   63  56  345  -5 -84  -9  3  . -6 -2  .   1   1   .   .  -4  -1   .   3   3  -2   .   1   .   .   .   .   .   1   1   .   .   1   1   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .
X.34    29586865   385  15169  -32  21 -635 -10  49  -8 -2  . -1  3  1   5   .   .   .  -3   .   .  19  -2  -1   1   1   .   .   .   .  -1   .   .   .   .  -1   2   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.35    30739600 -1200   6040   -8   . -400   . 120   .  6 -4  .  . -2   .   .   1   1   .   .   4 -10   2   .   .   .  -1  -1  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   1   1   .   .   .
X.36    33813560  2552  11396    2   8 -190  10 -28   2 -4 -3  .  . -1   2   2   .   .  -4   2  -3  -4   2   1  -1  -2   .   .   .   .   .   .   .   .   1   2   2   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.37    36887520 -1440  16752   12   .   20  20  48 -12  . -2  .  .  . -20   .  -1  -1   .   .   2   2   2   2   .   .   1   1   1   1   .   .   .   .   .  -2  -2   .   .   .   .   .  -1  -1   .   .   .   .  -1  -1   .   .   .
X.38    38734375  -825 -10625   40  15    .   .  15   . -6  1 -5  3 -2   .   .  -2  -2   3   .   1   .   .   .   .   .   1   1   .   .   1   .   .   .   1   .   .  -1  -1  -1  -1  -1   1   1   .   .   .   .   1   1   .   .   .
X.39    43110144     .      .    .   .  144  -6   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   E   I   H   G   F   .   .   1   1   .   .   .   .  -1  -1  -1
X.40    43110144     .      .    .   .  144  -6   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   F   E   I   H   G   .   .   1   1   .   .   .   .  -1  -1  -1
X.41    43110144     .      .    .   .  144  -6   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   G   F   E   I   H   .   .   1   1   .   .   .   .  -1  -1  -1
X.42    43110144     .      .    .   .  144  -6   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   H   G   F   E   I   .   .   1   1   .   .   .   .  -1  -1  -1
X.43    43110144     .      .    .   .  144  -6   .   .  .  .  .  .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .  -1   .   .   .   I   H   G   F   E   .   .   1   1   .   .   .   .  -1  -1  -1
X.44    44159500 -1540   1540 -161  56  125   . -28  -1 -1  .  6  2  1   5   .   .   .  -4  -1   . -10  -1   .  -1   1   .   .   .   .   .  -1  -1   .   .   2  -1   .   .   .   .   .   .   .   .   .   1   1   .   .   1   1   1
X.45    45648306  -990 -20790  -54 -34  181   6  42  -6  . -3  4  .  .   5   .   .   .   2   2  -3  10   1   .   .   1   .   .   .   .  -2   .   .   1   1   2  -1   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.46    45648306  -990  10395  108 -34  181   6 -21  12  . -3  4  .  .   5   .   .   .  -1  -4  -3  -5  -2   .   .   1   .   .   .   .   1   .   .   1   1  -1   2   .   .   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .
X.47    45694000   880   3520  -44   .  250   .  64   4 -2  2  .  .  1 -10   .   .   .   .   .  -2  -5   1   .   1   .  -1  -1   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .  -1  -1   K  -K   1   1   .   .   .
X.48    45694000   880   3520  -44   .  250   .  64   4 -2  2  .  .  1 -10   .   .   .   .   .  -2  -5   1   .   1   .  -1  -1   .   .   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .  -1  -1  -K   K   1   1   .   .   .
X.49    52994655  -945   5103    . -21 -345 -20  63   .  .  .  1 -3  .  15   .  -1  -1   3   .   .   3   .  -2   .  -1   .   .   1   1   1   .   .   .   .   3   .   .   .   .   .   .  -1  -1  -1  -1   1   1   .   .   .   .   .
X.50    53765625  -375   8625  -15 -35    .   . -15 -15  3  4 -5 -1  .   .   .   1   1   1   1  -4   .   .   .   .   .   1   1  -1  -1   1  -1  -1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .  -1  -1   1   1   1
X.51    56022921   297  -5103    . -15 -204  -4 -63   .  .  3  5 -3  .  12   2  -2  -2  -3   .   3  -3   .   2   .   .   .   .   .   .  -1   .   .   1  -1  -3   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .   .   .
X.52    64906250  -550  -1750    5 -50    .   . -70   5 -1  3  .  4 -1   .   .   2   2  -2   1   3   .   .   .  -1   .   .   .   .   .   .   1   1   .  -1   .   .   .   .   .   .   .  -1  -1  -1  -1   .   .   .   .   .   .   .
X.53    71008476   924 -10164  -66  28 -274   1 -84   6  6  .  .  .  . -26  -1   .   .   4  -2   .  11  -1   1   .  -2   .   .   .   .   .   .   .   1   .   1   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .

A = E(11)+E(11)^3+E(11)^4+E(11)^5+E(11)^9
  = (-1+Sqrt(-11))/2 = b11
B = 2*E(11)+2*E(11)^3+2*E(11)^4+2*E(11)^5+2*E(11)^9
  = -1+Sqrt(-11) = 2b11
C = E(21)^2+E(21)^8+E(21)^10+E(21)^11+E(21)^13+E(21)^19
  = (1-Sqrt(21))/2 = -b21
D = E(24)-E(24)^11-E(24)^17+E(24)^19
  = Sqrt(6) = r6
E = -E(31)-E(31)^5-E(31)^6-E(31)^25-E(31)^26-E(31)^30
F = -E(31)^3-E(31)^13-E(31)^15-E(31)^16-E(31)^18-E(31)^28
G = -E(31)^8-E(31)^9-E(31)^14-E(31)^17-E(31)^22-E(31)^23
H = -E(31)^4-E(31)^7-E(31)^11-E(31)^20-E(31)^24-E(31)^27
I = -E(31)^2-E(31)^10-E(31)^12-E(31)^19-E(31)^21-E(31)^29
J = -E(37)-E(37)^3-E(37)^4-E(37)^7-E(37)^9-E(37)^10-E(37)^11-E(37)^12-E(37)^16-E(37)^21-E(37)^25-E(37)^26-E(37)^27-E(37)^28-E(37)^30-E(37)^33-E(37)^34-E(37)^36
  = (1-Sqrt(37))/2 = -b37
K = -E(40)^7+E(40)^13-E(40)^21-E(40)^23-E(40)^29+E(40)^31+E(40)^37+E(40)^39
  = Sqrt(10) = r10
L = -E(67)-E(67)^3-E(67)^5-E(67)^8-E(67)^9-E(67)^14-E(67)^15-E(67)^22-E(67)^24-E(67)^25-E(67)^27-E(67)^40-E(67)^42-E(67)^43-E(67)^45-E(67)^52-E(67)^53-E(67)^58-E(67)^59-E(67)^62-E(67)^64-E(67)^66
M = -E(67)^4-E(67)^7-E(67)^11-E(67)^12-E(67)^20-E(67)^21-E(67)^26-E(67)^29-E(67)^31-E(67)^32-E(67)^33-E(67)^34-E(67)^35-E(67)^36-E(67)^38-E(67)^41-E(67)^46-E(67)^47-E(67)^55-E(67)^56-E(67)^60-E(67)^63
N = -E(67)^2-E(67)^6-E(67)^10-E(67)^13-E(67)^16-E(67)^17-E(67)^18-E(67)^19-E(67)^23-E(67)^28-E(67)^30-E(67)^37-E(67)^39-E(67)^44-E(67)^48-E(67)^49-E(67)^50-E(67)^51-E(67)^54-E(67)^57-E(67)^61-E(67)^65

==> data/O_N_data.txt <==
3.ON

      2      9      9      9    9    9    9   3    8   8   8  8    8    8  2    2    2  3  2    2    2  .    .    .  5    5    5  5    5    5   2    2    2   .    .    .   2   2    2    2   .   .   4    4    4   4    4    4   4    4    4   4    4    4   .    .    .   .    .    .   .    .    .   2    2    2   2    2    2   2    2    2   2    2    2   .    .    .   .    .    .
      3      5      5      5    3    3    3   4    3   3   3  1    1    1  3    3    3  2  1    1    1  1    1    1  1    1    1  1    1    1   1    1    1   1    1    1   2   1    1    1   2   2   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1
      5      1      1      1    1    1    1   1    1   1   1  .    .    .  1    1    1  .  .    .    .  .    .    .  .    .    .  .    .    .   1    1    1   .    .    .   .   .    .    .   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   .    .    .   .    .    .   .    .    .   .    .    .
      7      3      3      3    1    1    1   .    1   1   1  .    .    .  .    .    .  .  3    3    3  2    2    2  .    .    .  .    .    .   .    .    .   .    .    .   .   1    1    1   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   .    .    .   .    .    .
     11      1      1      1    .    .    .   .    .   .   .  .    .    .  .    .    .  .  .    .    .  .    .    .  .    .    .  .    .    .   .    .    .   1    1    1   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
     19      1      1      1    .    .    .   .    .   .   .  .    .    .  .    .    .  .  .    .    .  .    .    .  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   1    1    1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
     31      1      1      1    .    .    .   .    .   .   .  .    .    .  .    .    .  .  .    .    .  .    .    .  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1

            1a     3a     3b   2a   6a   6b  3c   4a 12a 12b 4b  12c  12d 5a  15a  15b 6c 7a  21a  21b 7b  21c  21d 8a  24a  24b 8b  24c  24d 10a  30a  30b 11a  33a  33b 12e 14a  42a  42b 15c 15d 16a  48a  48b 16b  48c  48d 16c  48e  48f 16d  48g  48h 19a  57a  57b 19b  57c  57d 19c  57e  57f 20a  60a  60b 20b  60c  60d 28a  84a  84b 28b  84c  84d 31a  93a  93b 31b  93c  93d
     2P     1a     3b     3a   1a   3b   3a  3c   2a  6b  6a 2a   6b   6a 5a  15b  15a 3c 7a  21b  21a 7b  21d  21c 4b  12d  12c 4b  12d  12c  5a  15b  15a 11a  33b  33a  6c  7a  21b  21a 15d 15c  8a  24b  24a  8a  24b  24a  8b  24d  24c  8b  24d  24c 19b  57d  57c 19c  57f  57e 19a  57b  57a 10a  30b  30a 10a  30b  30a 14a  42b  42a 14a  42b  42a 31a  93b  93a 31b  93d  93c
     3P     1a     1a     1a   2a   2a   2a  1a   4a  4a  4a 4b   4b   4b 5a   5a   5a 2a 7a   7a   7a 7b   7b   7b 8a   8a   8a 8b   8b   8b 10a  10a  10a 11a  11a  11a  4a 14a  14a  14a  5a  5a 16b  16b  16b 16a  16a  16a 16d  16d  16d 16c  16c  16c 19b  19b  19b 19c  19c  19c 19a  19a  19a 20a  20a  20a 20b  20b  20b 28a  28a  28a 28b  28b  28b 31b  31b  31b 31a  31a  31a
     5P     1a     3b     3a   2a   6b   6a  3c   4a 12b 12a 4b  12d  12c 1a   3b   3a 6c 7a  21b  21a 7b  21d  21c 8a  24b  24a 8b  24d  24c  2a   6b   6a 11a  33b  33a 12e 14a  42b  42a  3c  3c 16b  48d  48c 16a  48b  48a 16d  48h  48g 16c  48f  48e 19b  57d  57c 19c  57f  57e 19a  57b  57a  4a  12b  12a  4a  12b  12a 28b  84d  84c 28a  84b  84a 31a  93b  93a 31b  93d  93c
     7P     1a     3a     3b   2a   6a   6b  3c   4a 12a 12b 4b  12c  12d 5a  15a  15b 6c 1a   3a   3b 1a   3a   3b 8a  24a  24b 8b  24c  24d 10a  30a  30b 11a  33a  33b 12e  2a   6a   6b 15d 15c 16a  48a  48b 16b  48c  48d 16c  48e  48f 16d  48g  48h 19a  57a  57b 19b  57c  57d 19c  57e  57f 20a  60a  60b 20b  60c  60d  4a  12a  12b  4a  12a  12b 31a  93a  93b 31b  93c  93d
    11P     1a     3b     3a   2a   6b   6a  3c   4a 12b 12a 4b  12d  12c 5a  15b  15a 6c 7a  21b  21a 7b  21d  21c 8a  24b  24a 8b  24d  24c 10a  30b  30a  1a   3b   3a 12e 14a  42b  42a 15c 15d 16b  48d  48c 16a  48b  48a 16d  48h  48g 16c  48f  48e 19a  57b  57a 19b  57d  57c 19c  57f  57e 20b  60d  60c 20a  60b  60a 28b  84d  84c 28a  84b  84a 31b  93d  93c 31a  93b  93a
    19P     1a     3a     3b   2a   6a   6b  3c   4a 12a 12b 4b  12c  12d 5a  15a  15b 6c 7a  21a  21b 7b  21c  21d 8a  24a  24b 8b  24c  24d 10a  30a  30b 11a  33a  33b 12e 14a  42a  42b 15c 15d 16b  48c  48d 16a  48a  48b 16d  48g  48h 16c  48e  48f  1a   3a   3b  1a   3a   3b  1a   3a   3b 20b  60c  60d 20a  60a  60b 28a  84a  84b 28b  84c  84d 31a  93a  93b 31b  93c  93d
    31P     1a     3a     3b   2a   6a   6b  3c   4a 12a 12b 4b  12c  12d 5a  15a  15b 6c 7a  21a  21b 7b  21c  21d 8a  24a  24b 8b  24c  24d 10a  30a  30b 11a  33a  33b 12e 14a  42a  42b 15c 15d 16a  48a  48b 16b  48c  48d 16c  48e  48f 16d  48g  48h 19a  57a  57b 19b  57c  57d 19c  57e  57f 20b  60c  60d 20a  60a  60b 28a  84a  84b 28b  84c  84d  1a   3a   3b  1a   3a   3b

X.1          1      1      1    1    1    1   1    1   1   1  1    1    1  1    1    1  1  1    1    1  1    1    1  1    1    1  1    1    1   1    1    1   1    1    1   1   1    1    1   1   1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1   1    1    1
X.2      10944  10944  10944   64   64   64   9   64  64  64  .    .    . -1   -1   -1  1 17   17   17  3    3    3  .    .    .  .    .    .  -1   -1   -1  -1   -1   -1   1   1    1    1  -1  -1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1   1    1    1   1    1    1   1    1    1   1    1    1
X.3      13376  13376  13376  -64  -64  -64  11   64  64  64  .    .    .  1    1    1 -1 -1   -1   -1 -1   -1   -1  .    .    .  .    .    .   1    1    1   .    .    .   1  -1   -1   -1   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1   1    1    1   1    1    1  BA   BA   BA /BA  /BA  /BA
X.4      13376  13376  13376  -64  -64  -64  11   64  64  64  .    .    .  1    1    1 -1 -1   -1   -1 -1   -1   -1  .    .    .  .    .    .   1    1    1   .    .    .   1  -1   -1   -1   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1   1    1    1   1    1    1 /BA  /BA  /BA  BA   BA   BA
X.5      25916  25916  25916  -36  -36  -36  -4   20  20  20  4    4    4  1    1    1  . -5   -5   -5  2    2    2  .    .    .  .    .    .  -1   -1   -1   .    .    .   2  -1   -1   -1   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  AW   AW   AW -AW  -AW  -AW  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.6      25916  25916  25916  -36  -36  -36  -4   20  20  20  4    4    4  1    1    1  . -5   -5   -5  2    2    2  .    .    .  .    .    .  -1   -1   -1   .    .    .   2  -1   -1   -1   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    . -AW  -AW  -AW  AW   AW   AW  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.7      26752  26752  26752  128  128  128  22    .   .   .  .    .    .  2    2    2  2 -2   -2   -2 -2   -2   -2  .    .    .  .    .    .  -2   -2   -2   .    .    .   .   2    2    2   2   2   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1
X.8      32395  32395  32395   75   75   75  -5   35  35  35  3    3    3  .    .    .  3  6    6    6 -1   -1   -1  3    3    3 -1   -1   -1   .    .    .   .    .    .  -1  -2   -2   -2   .   .   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
X.9      32395  32395  32395   75   75   75  -5   35  35  35  3    3    3  .    .    .  3  6    6    6 -1   -1   -1 -1   -1   -1  3    3    3   .    .    .   .    .    .  -1  -2   -2   -2   .   .  -1   -1   -1  -1   -1   -1   1    1    1   1    1    1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
X.10     37696  37696  37696  -64  -64  -64  31  -64 -64 -64  .    .    .  1    1    1 -1 15   15   15  1    1    1  .    .    .  .    .    .   1    1    1  -1   -1   -1  -1  -1   -1   -1   1   1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.11     52668  52668  52668   92   92   92  18   20  20  20  4    4    4 -2   -2   -2  2 -7   -7   -7  .    .    .  .    .    .  .    .    .   2    2    2   .    .    .   2   1    1    1  -2  -2   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1  -1   -1   -1  -1   -1   -1
X.12     58311  58311  58311   71   71   71  -9   71  71  71  7    7    7  1    1    1 -1  1    1    1  1    1    1 -1   -1   -1 -1   -1   -1   1    1    1   .    .    .  -1   1    1    1   1   1  -1   -1   -1  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   1    1    1   1    1    1   .    .    .   .    .    .
X.13     58311  58311  58311   71   71   71  -9   -1  -1  -1 -1   -1   -1  1    1    1 -1  1    1    1  1    1    1  3    3    3 -1   -1   -1   1    1    1   .    .    .  -1   1    1    1   1   1  -1   -1   -1  -1   -1   -1   1    1    1   1    1    1   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.14     58311  58311  58311   71   71   71  -9   -1  -1  -1 -1   -1   -1  1    1    1 -1  1    1    1  1    1    1 -1   -1   -1  3    3    3   1    1    1   .    .    .  -1   1    1    1   1   1   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.15     58653  58653  58653  -35  -35  -35   9  -35 -35 -35 -3   -3   -3  8    8    8  1  .    .    .  .    .    .  1    1    1  1    1    1   .    .    .   1    1    1   1   .    .    .  -1  -1  -1   -1   -1  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.16     64790  64790  64790   70   70   70 -10  -70 -70 -70  2    2    2  .    .    . -2 12   12   12 -2   -2   -2  .    .    .  .    .    .   .    .    .   .    .    .   2   .    .    .   .   .  AO   AO   AO -AO  -AO  -AO -AO  -AO  -AO  AO   AO   AO   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
X.17     64790  64790  64790   70   70   70 -10  -70 -70 -70  2    2    2  .    .    . -2 12   12   12 -2   -2   -2  .    .    .  .    .    .   .    .    .   .    .    .   2   .    .    .   .   . -AO  -AO  -AO  AO   AO   AO  AO   AO   AO -AO  -AO  -AO   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
X.18     85064  85064  85064  -56  -56  -56  14  -56 -56 -56  8    8    8 -1   -1   -1 -2  .    .    .  .    .    .  .    .    .  .    .    .  -1   -1   -1   1    1    1  -2   .    .    .  -1  -1   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .
X.19    116963 116963 116963   35   35   35  -1   35  35  35  3    3    3  8    8    8 -1  .    .    .  .    .    . -1   -1   -1 -1   -1   -1   .    .    .   .    .    .  -1   .    .    .  -1  -1   1    1    1   1    1    1   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .
X.20    143374 143374 143374   14   14   14   4  126 126 126 -2   -2   -2 -1   -1   -1 -4  .    .    .  .    .    .  2    2    2  2    2    2  -1   -1   -1   .    .    .   .   .    .    .  -1  -1   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1
X.21    169290 169290 169290   90   90   90   .  -90 -90 -90 -2   -2   -2  .    .    .  . -5   -5   -5  2    2    2  .    .    .  .    .    .   .    .    .   .    .    .   .  -1   -1   -1   .   .  AO   AO   AO -AO  -AO  -AO  AO   AO   AO -AO  -AO  -AO   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1
X.22    169290 169290 169290   90   90   90   .  -90 -90 -90 -2   -2   -2  .    .    .  . -5   -5   -5  2    2    2  .    .    .  .    .    .   .    .    .   .    .    .   .  -1   -1   -1   .   . -AO  -AO  -AO  AO   AO   AO -AO  -AO  -AO  AO   AO   AO   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1  -1   -1   -1  -1   -1   -1
X.23    175616 175616 175616    .    .    .   8    .   .   .  .    .    . -4   -4   -4  .  .    .    .  .    .    .  .    .    .  .    .    .   .    .    .   1    1    1   .   .    .    .  AN *AN   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.24    175616 175616 175616    .    .    .   8    .   .   .  .    .    . -4   -4   -4  .  .    .    .  .    .    .  .    .    .  .    .    .   .    .    .   1    1    1   .   .    .    . *AN  AN   .    .    .   .    .    .   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.25    175770 175770 175770   90   90   90   .   90  90  90 -6   -6   -6  .    .    .  .  7    7    7  .    .    . -2   -2   -2 -2   -2   -2   .    .    .   1    1    1   .  -1   -1   -1   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1   1    1    1   .    .    .   .    .    .  -1   -1   -1  -1   -1   -1   .    .    .   .    .    .
X.26    207360 207360 207360    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8   -8   -8 -1   -1   -1  .    .    .  .    .    .   .    .    .  -1   -1   -1   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AQ   AQ   AQ  AS   AS   AS  AR   AR   AR   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.27    207360 207360 207360    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8   -8   -8 -1   -1   -1  .    .    .  .    .    .   .    .    .  -1   -1   -1   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AR   AR   AR  AQ   AQ   AQ  AS   AS   AS   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.28    207360 207360 207360    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8   -8   -8 -1   -1   -1  .    .    .  .    .    .   .    .    .  -1   -1   -1   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AS   AS   AS  AR   AR   AR  AQ   AQ   AQ   .    .    .   .    .    .   .    .    .   .    .    .   1    1    1   1    1    1
X.29    234080 234080 234080 -160 -160 -160 -10    .   .   .  .    .    .  .    .    .  2  7    7    7  .    .    .  .    .    .  .    .    .   .    .    .   .    .    .   .   1    1    1   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  AY   AY   AY -AY  -AY  -AY  -1   -1   -1  -1   -1   -1
X.30    234080 234080 234080 -160 -160 -160 -10    .   .   .  .    .    .  .    .    .  2  7    7    7  .    .    .  .    .    .  .    .    .   .    .    .   .    .    .   .   1    1    1   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    . -AY  -AY  -AY  AY   AY   AY  -1   -1   -1  -1   -1   -1
X.31       342      A     /A    6    P   /P   .   -6  -P -/P  2   AE  /AE -3  -AG -/AG  . -1   AF  /AF -1   AF  /AF  .    .    .  .    .    .   1  -AF -/AF   1  -AF -/AF   .  -1   AF  /AF   .   .  AO   AP  /AP -AO  -AP -/AP -AO  -AP -/AP  AO   AP  /AP   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF
X.32       342     /A      A    6   /P    P   .   -6 -/P  -P  2  /AE   AE -3 -/AG  -AG  . -1  /AF   AF -1  /AF   AF  .    .    .  .    .    .   1 -/AF  -AF   1 -/AF  -AF   .  -1  /AF   AF   .   .  AO  /AP   AP -AO -/AP  -AP -AO -/AP  -AP  AO  /AP   AP   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF
X.33       342      A     /A    6    P   /P   .   -6  -P -/P  2   AE  /AE -3  -AG -/AG  . -1   AF  /AF -1   AF  /AF  .    .    .  .    .    .   1  -AF -/AF   1  -AF -/AF   .  -1   AF  /AF   .   . -AO  -AP -/AP  AO   AP  /AP  AO   AP  /AP -AO  -AP -/AP   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF
X.34       342     /A      A    6   /P    P   .   -6 -/P  -P  2  /AE   AE -3 -/AG  -AG  . -1  /AF   AF -1  /AF   AF  .    .    .  .    .    .   1 -/AF  -AF   1 -/AF  -AF   .  -1  /AF   AF   .   . -AO -/AP  -AP  AO  /AP   AP  AO  /AP   AP -AO -/AP  -AP   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF
X.35       495      B     /B   15    Q   /Q   .   15   Q  /Q -1   AF  /AF  .    .    .  .  5  -AH -/AH -2  -AE -/AE -1   AF  /AF  3   AG  /AG   .    .    .   .    .    .   .   1  -AF -/AF   .   .  -1   AF  /AF  -1   AF  /AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF
X.36       495     /B      B   15   /Q    Q   .   15  /Q   Q -1  /AF   AF  .    .    .  .  5 -/AH  -AH -2 -/AE  -AE -1  /AF   AF  3  /AG   AG   .    .    .   .    .    .   .   1 -/AF  -AF   .   .  -1  /AF   AF  -1  /AF   AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF
X.37       495      B     /B   15    Q   /Q   .   15   Q  /Q -1   AF  /AF  .    .    .  .  5  -AH -/AH -2  -AE -/AE  3   AG  /AG -1   AF  /AF   .    .    .   .    .    .   .   1  -AF -/AF   .   .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF
X.38       495     /B      B   15   /Q    Q   .   15  /Q   Q -1  /AF   AF  .    .    .  .  5 -/AH  -AH -2 -/AE  -AE  3  /AG   AG -1  /AF   AF   .    .    .   .    .    .   .   1 -/AF  -AF   .   .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF
X.39      5643      C     /C  -21    R   /R   .   51  AB /AB  3   AG  /AG  3   AG  /AG  .  8   AJ  /AJ  1  -AF -/AF -1   AF  /AF -1   AF  /AF  -1   AF  /AF   .    .    .   .   .    .    .   .   .  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   2   AE  /AE   2   AE  /AE   1  -AF -/AF   1  -AF -/AF
X.40      5643     /C      C  -21   /R    R   .   51 /AB  AB  3  /AG   AG  3  /AG   AG  .  8  /AJ   AJ  1 -/AF  -AF -1  /AF   AF -1  /AF   AF  -1  /AF   AF   .    .    .   .   .    .    .   .   .  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   2  /AE   AE   2  /AE   AE   1 -/AF  -AF   1 -/AF  -AF
X.41      5643      C     /C  -21    R   /R   .  -21   R  /R -5   AH  /AH  3   AG  /AG  .  8   AJ  /AJ  1  -AF -/AF -1   AF  /AF  3   AG  /AG  -1   AF  /AF   .    .    .   .   .    .    .   .   .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.42      5643     /C      C  -21   /R    R   .  -21  /R   R -5  /AH   AH  3  /AG   AG  .  8  /AJ   AJ  1 -/AF  -AF -1  /AF   AF  3  /AG   AG  -1  /AF   AF   .    .    .   .   .    .    .   .   .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.43      5643      C     /C  -21    R   /R   .  -21   R  /R -5   AH  /AH  3   AG  /AG  .  8   AJ  /AJ  1  -AF -/AF  3   AG  /AG -1   AF  /AF  -1   AF  /AF   .    .    .   .   .    .    .   .   .  -1   AF  /AF  -1   AF  /AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.44      5643     /C      C  -21   /R    R   .  -21  /R   R -5  /AH   AH  3  /AG   AG  .  8  /AJ   AJ  1 -/AF  -AF  3  /AG   AG -1  /AF   AF  -1  /AF   AF   .    .    .   .   .    .    .   .   .  -1  /AF   AF  -1  /AF   AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.45     52668      D     /D  -36    S   /S   .   84  AC /AC  4   AI  /AI  3   AG  /AG  . -7   AK  /AK  .    .    .  .    .    .  .    .    .  -1   AF  /AF   .    .    .   .  -1   AF  /AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF  AY   AZ  /AZ -AY  -AZ -/AZ  -1   AF  /AF  -1   AF  /AF
X.46     52668     /D      D  -36   /S    S   .   84 /AC  AC  4  /AI   AI  3  /AG   AG  . -7  /AK   AK  .    .    .  .    .    .  .    .    .  -1  /AF   AF   .    .    .   .  -1  /AF   AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF  AY  /AZ   AZ -AY -/AZ  -AZ  -1  /AF   AF  -1  /AF   AF
X.47     52668      D     /D  -36    S   /S   .   84  AC /AC  4   AI  /AI  3   AG  /AG  . -7   AK  /AK  .    .    .  .    .    .  .    .    .  -1   AF  /AF   .    .    .   .  -1   AF  /AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF -AY  -AZ -/AZ  AY   AZ  /AZ  -1   AF  /AF  -1   AF  /AF
X.48     52668     /D      D  -36   /S    S   .   84 /AC  AC  4  /AI   AI  3  /AG   AG  . -7  /AK   AK  .    .    .  .    .    .  .    .    .  -1  /AF   AF   .    .    .   .  -1  /AF   AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF -AY -/AZ  -AZ  AY  /AZ   AZ  -1  /AF   AF  -1  /AF   AF
X.49     58311      E     /E -153    T   /T   .   15   Q  /Q -1   AF  /AF  6    P   /P  .  1  -AF -/AF  1  -AF -/AF -1   AF  /AF -1   AF  /AF   2   AE  /AE   .    .    .   .   1  -AF -/AF   .   .   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .
X.50     58311     /E      E -153   /T    T   .   15  /Q   Q -1  /AF   AF  6   /P    P  .  1 -/AF  -AF  1 -/AF  -AF -1  /AF   AF -1  /AF   AF   2  /AE   AE   .    .    .   .   1 -/AF  -AF   .   .   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .
X.51     58653      F     /F  189    U   /U   .   21  -R -/R  5  -AH -/AH  3   AG  /AG  .  .    .    .  .    .    .  1  -AF -/AF  1  -AF -/AF  -1   AF  /AF   1  -AF -/AF   .   .    .    .   .   .   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.52     58653     /F      F  189   /U    U   .   21 -/R  -R  5 -/AH  -AH  3  /AG   AG  .  .    .    .  .    .    .  1 -/AF  -AF  1 -/AF  -AF  -1  /AF   AF   1 -/AF  -AF   .   .    .    .   .   .   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.53     63612      G     /G  156    V   /V   .   84  AC /AC  4   AI  /AI -3  -AG -/AG  . 10   AL  /AL  3   AG  /AG  .    .    .  .    .    .   1  -AF -/AF  -1   AF  /AF   .   2   AE  /AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .   .    .    .
X.54     63612     /G      G  156   /V    V   .   84 /AC  AC  4  /AI   AI -3 -/AG  -AG  . 10  /AL   AL  3  /AG   AG  .    .    .  .    .    .   1 -/AF  -AF  -1  /AF   AF   .   2  /AE   AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .   .    .    .
X.55    111321      H     /H   57    W   /W   .  -15  -Q -/Q  1  -AF -/AF  6    P   /P  . -7   AK  /AK  .    .    .  1  -AF -/AF  1  -AF -/AF   2   AE  /AE   1  -AF -/AF   .   1  -AF -/AF   .   .  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .
X.56    111321     /H      H   57   /W    W   .  -15 -/Q  -Q  1 -/AF  -AF  6   /P    P  . -7  /AK   AK  .    .    .  1 -/AF  -AF  1 -/AF  -AF   2  /AE   AE   1 -/AF  -AF   .   1 -/AF  -AF   .   .  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .
X.57    116622      I     /I -114    X   /X   .  126  AD /AD -2  -AE -/AE -3  -AG -/AG  .  2   AE  /AE  2   AE  /AE  2   AE  /AE  2   AE  /AE   1  -AF -/AF   .    .    .   .  -2  -AE -/AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .   .    .    .   .    .    .
X.58    116622     /I      I -114   /X    X   .  126 /AD  AD -2 -/AE  -AE -3 -/AG  -AG  .  2  /AE   AE  2  /AE   AE  2  /AE   AE  2  /AE   AE   1 -/AF  -AF   .    .    .   .  -2 -/AE  -AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .   .    .    .   .    .    .
X.59    122760      J     /J -120    Y   /Y   . -120   Y  /Y  8   AJ  /AJ  .    .    .  . 15    Q   /Q  1  -AF -/AF  .    .    .  .    .    .   .    .    .   .    .    .   .  -1   AF  /AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .
X.60    122760     /J      J -120   /Y    Y   . -120  /Y   Y  8  /AJ   AJ  .    .    .  . 15   /Q    Q  1 -/AF  -AF  .    .    .  .    .    .   .    .    .   .    .    .   .  -1  /AF   AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .
X.61    169290      K     /K   90    Z   /Z   .  -90  -Z -/Z -2  -AE -/AE  .    .    .  . -5   AH  /AH  2   AE  /AE  .    .    .  .    .    .   .    .    .   .    .    .   .  -1   AF  /AF   .   .  AO   AP  /AP -AO  -AP -/AP  AO   AP  /AP -AO  -AP -/AP   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF
X.62    169290     /K      K   90   /Z    Z   .  -90 -/Z  -Z -2 -/AE  -AE  .    .    .  . -5  /AH   AH  2  /AE   AE  .    .    .  .    .    .   .    .    .   .    .    .   .  -1  /AF   AF   .   .  AO  /AP   AP -AO -/AP  -AP  AO  /AP   AP -AO -/AP  -AP   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF
X.63    169290      K     /K   90    Z   /Z   .  -90  -Z -/Z -2  -AE -/AE  .    .    .  . -5   AH  /AH  2   AE  /AE  .    .    .  .    .    .   .    .    .   .    .    .   .  -1   AF  /AF   .   . -AO  -AP -/AP  AO   AP  /AP -AO  -AP -/AP  AO   AP  /AP   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF  -1   AF  /AF  -1   AF  /AF
X.64    169290     /K      K   90   /Z    Z   .  -90 -/Z  -Z -2 -/AE  -AE  .    .    .  . -5  /AH   AH  2  /AE   AE  .    .    .  .    .    .   .    .    .   .    .    .   .  -1  /AF   AF   .   . -AO -/AP  -AP  AO  /AP   AP -AO -/AP  -AP  AO  /AP   AP   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF  -1  /AF   AF  -1  /AF   AF
X.65    169632      L     /L  -96   AA  /AA   .    .   .   .  .    .    . -3  -AG -/AG  . -6   -P  -/P  1  -AF -/AF  .    .    .  .    .    .  -1   AF  /AF   1  -AF -/AF   .   2   AE  /AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  AW   AX -/AX -AW  -AX  /AX   .    .    .   .    .    .   .    .    .   .    .    .
X.66    169632     /L      L  -96  /AA   AA   .    .   .   .  .    .    . -3 -/AG  -AG  . -6  -/P   -P  1 -/AF  -AF  .    .    .  .    .    .  -1  /AF   AF   1 -/AF  -AF   .   2  /AE   AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .  AW -/AX   AX -AW  /AX  -AX   .    .    .   .    .    .   .    .    .   .    .    .
X.67    169632      L     /L  -96   AA  /AA   .    .   .   .  .    .    . -3  -AG -/AG  . -6   -P  -/P  1  -AF -/AF  .    .    .  .    .    .  -1   AF  /AF   1  -AF -/AF   .   2   AE  /AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    . -AW  -AX  /AX  AW   AX -/AX   .    .    .   .    .    .   .    .    .   .    .    .
X.68    169632     /L      L  -96  /AA   AA   .    .   .   .  .    .    . -3 -/AG  -AG  . -6  -/P   -P  1 -/AF  -AF  .    .    .  .    .    .  -1  /AF   AF   1 -/AF  -AF   .   2  /AE   AE   .   .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    .   .    .    . -AW  /AX  -AX  AW -/AX   AX   .    .    .   .    .    .   .    .    .   .    .    .
X.69    175770      M     /M   90    Z   /Z   .   90   Z  /Z -6   -P  -/P  .    .    .  .  7  -AK -/AK  .    .    . -2  -AE -/AE -2  -AE -/AE   .    .    .   1  -AF -/AF   .  -1   AF  /AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF   1  -AF -/AF   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .
X.70    175770     /M      M   90   /Z    Z   .   90  /Z   Z -6  -/P   -P  .    .    .  .  7 -/AK  -AK  .    .    . -2 -/AE  -AE -2 -/AE  -AE   .    .    .   1 -/AF  -AF   .  -1  /AF   AF   .   .   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF   1 -/AF  -AF   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .
X.71    207360      N     /N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8  -AJ -/AJ -1   AF  /AF  .    .    .  .    .    .   .    .    .  -1   AF  /AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AQ   AT  /AT  AS   AV  /AV  AR   AU  /AU   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.72    207360     /N      N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8 -/AJ  -AJ -1  /AF   AF  .    .    .  .    .    .   .    .    .  -1  /AF   AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AQ  /AT   AT  AS  /AV   AV  AR  /AU   AU   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.73    207360      N     /N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8  -AJ -/AJ -1   AF  /AF  .    .    .  .    .    .   .    .    .  -1   AF  /AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AR   AU  /AU  AQ   AT  /AT  AS   AV  /AV   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.74    207360     /N      N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8 -/AJ  -AJ -1  /AF   AF  .    .    .  .    .    .   .    .    .  -1  /AF   AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AR  /AU   AU  AQ  /AT   AT  AS  /AV   AV   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.75    207360      N     /N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8  -AJ -/AJ -1   AF  /AF  .    .    .  .    .    .   .    .    .  -1   AF  /AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AS   AV  /AV  AR   AU  /AU  AQ   AT  /AT   .    .    .   .    .    .   .    .    .   .    .    .   1  -AF -/AF   1  -AF -/AF
X.76    207360     /N      N    .    .    .   .    .   .   .  .    .    .  .    .    .  . -8 -/AJ  -AJ -1  /AF   AF  .    .    .  .    .    .   .    .    .  -1  /AF   AF   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  AS  /AV   AV  AR  /AU   AU  AQ  /AT   AT   .    .    .   .    .    .   .    .    .   .    .    .   1 -/AF  -AF   1 -/AF  -AF
X.77    253440      O     /O    .    .    .   .    .   .   .  .    .    .  .    .    .  . 12   AM  /AM -2  -AE -/AE  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .   .    .    .  BA   BB   BC /BA  /BC  /BB
X.78    253440     /O      O    .    .    .   .    .   .   .  .    .    .  .    .    .  . 12  /AM   AM -2 -/AE  -AE  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .   .    .    .  BA   BC   BB /BA  /BB  /BC
X.79    253440      O     /O    .    .    .   .    .   .   .  .    .    .  .    .    .  . 12   AM  /AM -2  -AE -/AE  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  -1   AF  /AF  -1   AF  /AF  -1   AF  /AF   .    .    .   .    .    .   .    .    .   .    .    . /BA  /BC  /BB  BA   BB   BC
X.80    253440     /O      O    .    .    .   .    .   .   .  .    .    .  .    .    .  . 12  /AM   AM -2 -/AE  -AE  .    .    .  .    .    .   .    .    .   .    .    .   .   .    .    .   .   .   .    .    .   .    .    .   .    .    .   .    .    .  -1  /AF   AF  -1  /AF   AF  -1  /AF   AF   .    .    .   .    .    .   .    .    .   .    .    . /BA  /BB  /BC  BA   BC   BB

A = 342*E(3)
  = -171+171*Sqrt(-3) = 342b3
B = 495*E(3)
  = (-495+495*Sqrt(-3))/2 = 495b3
C = 5643*E(3)
  = (-5643+5643*Sqrt(-3))/2 = 5643b3
D = 52668*E(3)
  = -26334+26334*Sqrt(-3) = 52668b3
E = 58311*E(3)
  = (-58311+58311*Sqrt(-3))/2 = 58311b3
F = 58653*E(3)
  = (-58653+58653*Sqrt(-3))/2 = 58653b3
G = 63612*E(3)
  = -31806+31806*Sqrt(-3) = 63612b3
H = 111321*E(3)
  = (-111321+111321*Sqrt(-3))/2 = 111321b3
I = 116622*E(3)
  = -58311+58311*Sqrt(-3) = 116622b3
J = 122760*E(3)
  = -61380+61380*Sqrt(-3) = 122760b3
K = 169290*E(3)
  = -84645+84645*Sqrt(-3) = 169290b3
L = 169632*E(3)
  = -84816+84816*Sqrt(-3) = 169632b3
M = 175770*E(3)
  = -87885+87885*Sqrt(-3) = 175770b3
N = 207360*E(3)
  = -103680+103680*Sqrt(-3) = 207360b3
O = 253440*E(3)
  = -126720+126720*Sqrt(-3) = 253440b3
P = 6*E(3)
  = -3+3*Sqrt(-3) = 6b3
Q = 15*E(3)
  = (-15+15*Sqrt(-3))/2 = 15b3
R = -21*E(3)
  = (21-21*Sqrt(-3))/2 = -21b3
S = -36*E(3)
  = 18-18*Sqrt(-3) = -36b3
T = -153*E(3)
  = (153-153*Sqrt(-3))/2 = -153b3
U = 189*E(3)
  = (-189+189*Sqrt(-3))/2 = 189b3
V = 156*E(3)
  = -78+78*Sqrt(-3) = 156b3
W = 57*E(3)
  = (-57+57*Sqrt(-3))/2 = 57b3
X = -114*E(3)
  = 57-57*Sqrt(-3) = -114b3
Y = -120*E(3)
  = 60-60*Sqrt(-3) = -120b3
Z = 90*E(3)
  = -45+45*Sqrt(-3) = 90b3
AA = -96*E(3)
  = 48-48*Sqrt(-3) = -96b3
AB = 51*E(3)
  = (-51+51*Sqrt(-3))/2 = 51b3
AC = 84*E(3)
  = -42+42*Sqrt(-3) = 84b3
AD = 126*E(3)
  = -63+63*Sqrt(-3) = 126b3
AE = 2*E(3)
  = -1+Sqrt(-3) = 2b3
AF = -E(3)
  = (1-Sqrt(-3))/2 = -b3
AG = 3*E(3)
  = (-3+3*Sqrt(-3))/2 = 3b3
AH = -5*E(3)
  = (5-5*Sqrt(-3))/2 = -5b3
AI = 4*E(3)
  = -2+2*Sqrt(-3) = 4b3
AJ = 8*E(3)
  = -4+4*Sqrt(-3) = 8b3
AK = -7*E(3)
  = (7-7*Sqrt(-3))/2 = -7b3
AL = 10*E(3)
  = -5+5*Sqrt(-3) = 10b3
AM = 12*E(3)
  = -6+6*Sqrt(-3) = 12b3
AN = E(5)-2*E(5)^2-2*E(5)^3+E(5)^4
  = (1+3*Sqrt(5))/2 = 2+3b5
AO = E(8)-E(8)^3
  = Sqrt(2) = r2
AP = E(24)^11-E(24)^17
AQ = -E(19)-E(19)^7-E(19)^8-E(19)^11-E(19)^12-E(19)^18
AR = -E(19)^4-E(19)^6-E(19)^9-E(19)^10-E(19)^13-E(19)^15
AS = -E(19)^2-E(19)^3-E(19)^5-E(19)^14-E(19)^16-E(19)^17
AT = -E(57)^16-E(57)^22-E(57)^40-E(57)^43-E(57)^52-E(57)^55
AU = -E(57)-E(57)^7-E(57)^31-E(57)^37-E(57)^46-E(57)^49
AV = -E(57)^4-E(57)^10-E(57)^13-E(57)^25-E(57)^28-E(57)^34
AW = E(20)+E(20)^9-E(20)^13-E(20)^17
  = Sqrt(-5) = i5
AX = -E(60)^11+E(60)^23+E(60)^47-E(60)^59
AY = E(28)^3-E(28)^11-E(28)^15+E(28)^19-E(28)^23+E(28)^27
  = Sqrt(7) = r7
AZ = E(84)-E(84)^13+E(84)^25+E(84)^37-E(84)^61-E(84)^73
BA = E(31)+E(31)^2+E(31)^4+E(31)^5+E(31)^7+E(31)^8+E(31)^9+E(31)^10+E(31)^14+E(31)^16+E(31)^18+E(31)^19+E(31)^20+E(31)^25+E(31)^28
  = (-1+Sqrt(-31))/2 = b31
BB = E(93)^13+E(93)^22+E(93)^34+E(93)^37+E(93)^43+E(93)^46+E(93)^52+E(93)^55+E(93)^58+E(93)^61+E(93)^73+E(93)^79+E(93)^85+E(93)^88+E(93)^91
BC = E(93)^11+E(93)^17+E(93)^23+E(93)^26+E(93)^29+E(93)^44+E(93)^53+E(93)^65+E(93)^68+E(93)^74+E(93)^77+E(93)^83+E(93)^86+E(93)^89+E(93)^92

==> data/Th_data.txt <==
Th

      2        15    15     6    3    4   11   9   3   4   6  3   3  7  5   3   .  1   3   5   5   2   3   .   3   1   1   3   1   .   2   .   3   3   3   3   .   .   .   2   1   1   .   .   2   2   2   .   .
      3        10     4     7   10    7    3   1   1   3   3  4   1  1  1   6   6  4   1   2   2   3   1   1   .   1   1   2   2   .   .   1   1   1   1   1   3   3   3   .   1   1   .   .   2   2   2   1   1
      5         3     1     .    .    1    .   1   3   1   .  .   .  .  .   .   .  .   1   .   .   .   .   .   .   1   1   .   .   .   1   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .   .   .
      7         2     1     1    .    .    1   .   .   .   .  .   2  .  .   .   .  .   .   .   .   .   .   .   1   .   .   .   .   .   .   1   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .
     13         1     .     1    .    .    .   .   .   .   .  .   .  .  .   .   .  .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1
     19         1     .     .    .    .    .   .   .   .   .  .   .  .  .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
     31         1     .     .    .    .    .   .   .   .   .  .   .  .  .   .   .  .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .

               1a    2a    3a   3b   3c   4a  4b  5a  6a  6b 6c  7a 8a 8b  9a  9b 9c 10a 12a 12b 12c 12d 13a 14a 15a 15b 18a 18b 19a 20a 21a 24a 24b 24c 24d 27a 27b 27c 28a 30a 30b 31a 31b 36a 36b 36c 39a 39b
     2P        1a    1a    3a   3b   3c   2a  2a  5a  3c  3a 3b  7a 4a 4b  9a  9b 9c  5a  6b  6b  6c  6a 13a  7a 15a 15b  9a  9c 19a 10a 21a 12a 12b 12d 12d 27a 27c 27b 14a 15a 15b 31a 31b 18a 18a 18a 39a 39b
     3P        1a    2a    1a   1a   1a   4a  4b  5a  2a  2a 2a  7a 8a 8b  3b  3b 3b 10a  4a  4a  4a  4b 13a 14a  5a  5a  6c  6c 19a 20a  7a  8a  8a  8b  8b  9b  9b  9b 28a 10a 10a 31b 31a 12c 12c 12c 13a 13a
     5P        1a    2a    3a   3b   3c   4a  4b  1a  6a  6b 6c  7a 8a 8b  9a  9b 9c  2a 12b 12a 12c 12d 13a 14a  3c  3c 18a 18b 19a  4b 21a 24b 24a 24c 24d 27a 27c 27b 28a  6a  6a 31a 31b 36a 36c 36b 39a 39b
     7P        1a    2a    3a   3b   3c   4a  4b  5a  6a  6b 6c  1a 8a 8b  9a  9b 9c 10a 12a 12b 12c 12d 13a  2a 15b 15a 18a 18b 19a 20a  3a 24a 24b 24c 24d 27a 27b 27c  4a 30b 30a 31a 31b 36a 36b 36c 39b 39a
    13P        1a    2a    3a   3b   3c   4a  4b  5a  6a  6b 6c  7a 8a 8b  9a  9b 9c 10a 12a 12b 12c 12d  1a 14a 15b 15a 18a 18b 19a 20a 21a 24a 24b 24d 24c 27a 27b 27c 28a 30b 30a 31b 31a 36a 36b 36c  3a  3a
    19P        1a    2a    3a   3b   3c   4a  4b  5a  6a  6b 6c  7a 8a 8b  9a  9b 9c 10a 12a 12b 12c 12d 13a 14a 15a 15b 18a 18b  1a 20a 21a 24a 24b 24d 24c 27a 27b 27c 28a 30a 30b 31a 31b 36a 36b 36c 39b 39a
    31P        1a    2a    3a   3b   3c   4a  4b  5a  6a  6b 6c  7a 8a 8b  9a  9b 9c 10a 12a 12b 12c 12d 13a 14a 15a 15b 18a 18b 19a 20a 21a 24a 24b 24c 24d 27a 27b 27c 28a 30a 30b  1a  1a 36a 36b 36c 39b 39a

X.1             1     1     1    1    1    1   1   1   1   1  1   1  1  1   1   1  1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1   1
X.2           248    -8    14    5   -4    8   .  -2   4  -2  1   3  .  .   5  -4  2   2   2   2  -1   .   1  -1   1   1   1  -2   1   .   .   .   .   .   .   2  -1  -1   1  -1  -1   .   .  -1  -1  -1   1   1
X.3          4123    27    64   -8    1   27  -5  -2   9   .  .   7  3 -1  -8   1  4   2   .   .   .   1   2  -1   1   1   .   .   .   .   1   .   .  -1  -1  -2   1   1  -1  -1  -1   .   .   .   .   .  -1  -1
X.4         27000   120   -27   27    .    8   .   .   .  -3  3   1  .  .   .   .  .   .   A  /A  -1   .  -1   1   .   .   .   .   1   .   1   D  -D   .   .   .   .   .   1   .   .  -1  -1   2   H  /H  -1  -1
X.5         27000   120   -27   27    .    8   .   .   .  -3  3   1  .  .   .   .  .   .  /A   A  -1   .  -1   1   .   .   .   .   1   .   1  -D   D   .   .   .   .   .   1   .   .  -1  -1   2  /H   H  -1  -1
X.6         30628   -92    91   10   10   36   4   3  10  -5 -2   3 -4  .  10  10  1   3   3   3   .  -2   .  -1   .   .  -2   1   .  -1   .  -1  -1   .   .   1   1   1   1   .   .   .   .   .   .   .   .   .
X.7         30875   155   104   14    5   27  -5   .   5   8  2   5  3 -1  14   5  2   .   .   .   .   1   .   1   .   .   2   2   .   .  -1   .   .  -1  -1   2  -1  -1  -1   .   .  -1  -1   .   .   .   .   .
X.8         61256    72   182   20   20   56   .   6  12   6  .   6  .  .  -7  -7  2   2   2   2   2   .   .   2   .   .  -3   .   .   .   .   .   .   .   .  -1  -1  -1   .   2   2   .   .  -1  -1  -1   .   .
X.9         85995   -21     .  -27   27  -21  11  -5   3   . -3   .  3 -1   .   .  .  -1   .   .  -3  -1   .   .   C  /C   .   .   1   1   .   .   .  -1  -1   .   .   .   .  -C -/C   1   1   .   .   .   .   .
X.10        85995   -21     .  -27   27  -21  11  -5   3   . -3   .  3 -1   .   .  .  -1   .   .  -3  -1   .   .  /C   C   .   .   1   1   .   .   .  -1  -1   .   .   .   . -/C  -C   1   1   .   .   .   .   .
X.11       147250    50   181   -8  -35   34  10   .   5   5 -4   5  2 -2  19  -8  1   .   1   1  -2   1  -1   1   .   .  -1  -1   .   .  -1  -1  -1   1   1   1   1   1  -1   .   .   .   .   1   1   1  -1  -1
X.12       767637   405     .    .    .  -27  -3  12   .   .  .   3 -3 -3   .   .  .   .   .   .   .   .   .  -1   .   .   .   .  -1   2   .   .   .   .   .   .   .   .   1   .   .   G  /G   .   .   .   .   .
X.13       767637   405     .    .    .  -27  -3  12   .   .  .   3 -3 -3   .   .  .   .   .   .   .   .   .  -1   .   .   .   .  -1   2   .   .   .   .   .   .   .   .   1   .   .  /G   G   .   .   .   .   .
X.14       779247  -273  -189  -54    .   63  -9  -3   .   3  6   . -1  3   .   .  .  -3   3   3   .   .   1   .   .   .   .   .   .   1   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   I  /I
X.15       779247  -273  -189  -54    .   63  -9  -3   .   3  6   . -1  3   .   .  .  -3   3   3   .   .   1   .   .   .   .   .   .   1   .  -1  -1   .   .   .   .   .   .   .   .   .   .   .   .   .  /I   I
X.16       957125  -315   650  -52  -25  133   5   .  15  -6  .   8 -3  1 -25   2  2   .  -2  -2  -2  -1   .   .   .   .   3   .   .   .  -1   .   .   1   1  -1  -1  -1   .   .   .   .   .   1   1   1   .   .
X.17      1707264  -768     .  -54   54    .   .  14  -6   .  6   6  .  .   .   .  .   2   .   .   .   .   .   2  -1  -1   .   .   .   .   .   .   .   E  -E   .   .   .   .  -1  -1   1   1   .   .   .   .   .
X.18      1707264  -768     .  -54   54    .   .  14  -6   .  6   6  .  .   .   .  .   2   .   .   .   .   .   2  -1  -1   .   .   .   .   .   .   .  -E   E   .   .   .   .  -1  -1   1   1   .   .   .   .   .
X.19      2450240   832   260   71   44   64   . -10   4   4 -5  -5  .  .  17 -10 -1   2   4   4   1   .   .  -1  -1  -1   1   1   .   .   1   .   .   .   .  -1  -1  -1   1  -1  -1   .   .   1   1   1   .   .
X.20      2572752 -1072   624  111   84   48   .   2  -4 -16 -1   7  .  .  30   3  3  -2   .   .   3   .   .  -1  -1  -1   2  -1   .   .   1   .   .   .   .   .   .   .  -1   1   1   .   .   .   .   .   .   .
X.21      3376737   609   819    9    9  161   1 -13   9   3 -3   .  1  1   9   9  .  -1  -1  -1  -1   1   .   .  -1  -1  -3   .   .   1   .   1   1   1   1   .   .   .   .  -1  -1   .   .  -1  -1  -1   .   .
X.22      4096000     .    64   -8  -80    .   .   .   .   .  .  -8  .  .  -8   1  4   .   .   .   .   .  -1   .   .   .   .   .  -1   .   1   .   .   .   .   1   F  /F   .   .   .   1   1   .   .   .  -1  -1
X.23      4096000     .    64   -8  -80    .   .   .   .   .  .  -8  .  .  -8   1  4   .   .   .   .   .  -1   .   .   .   .   .  -1   .   1   .   .   .   .   1  /F   F   .   .   .   1   1   .   .   .  -1  -1
X.24      4123000   120   118   19  -80    8   .   .   .   6  3  -7  .  .  19   1  4   .   2   2  -1   .  -2   1   .   .   3   .   .   .  -1   .   .   .   .  -2   1   1   1   .   .   .   .  -1  -1  -1   1   1
X.25      4881384  1512   729    .    .   72  24   9   .   9  .   4  8  .   .   .  .  -3  -3  -3   .   .   1   .   .   .   .   .  -1  -1   1  -1  -1   .   .   .   .   .   2   .   .   .   .   .   .   .   1   1
X.26      4936750  -210   637  -38  -65  126 -10   .  15  -3  6   . -2  2  16 -11 -2   .  -3  -3   .  -1   .   .   .   .   .   .  -1   .   .   1   1  -1  -1   1   1   1   .   .   .   .   .   .   .   .   .   .
X.27      6669000 -1080  -351  108    .   56   .   .   .   9  .   2  .  .   .   .  .   .   A  /A   2   .   .  -2   .   .   .   .   .   .  -1  -D   D   .   .   .   .   .   .   .   .   1   1   2   H  /H   .   .
X.28      6669000 -1080  -351  108    .   56   .   .   .   9  .   2  .  .   .   .  .   .  /A   A   2   .   .  -2   .   .   .   .   .   .  -1   D  -D   .   .   .   .   .   .   .   .   1   1   2  /H   H   .   .
X.29      6696000  -960  -378  135    .   64   .   .   .   6  3   3  .  .   .   .  .   .   B  /B   1   .  -1  -1   .   .   .   .   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -2  -H -/H  -1  -1
X.30      6696000  -960  -378  135    .   64   .   .   .   6  3   3  .  .   .   .  .   .  /B   B   1   .  -1  -1   .   .   .   .   1   .   .   .   .   .   .   .   .   .   1   .   .   .   .  -2 -/H  -H  -1  -1
X.31     10822875  -805   924  141  -75   91  -5   .   5  -4  5   .  3 -1 -21   6 -3   .   4   4   1   1  -2   .   .   .  -1  -1   .   .   .   .   .  -1  -1   .   .   .   .   .   .   .   .   1   1   1   1   1
X.32     11577384   552   351  135    . -120  24   9   .  15  3   7 -8  .   .   .  .  -3   3   3  -3   .   .  -1   .   .   .   .   .  -1   1   1   1   .   .   .   .   .  -1   .   .   .   .   .   .   .   .   .
X.33     16539120  2544     .  297  -54   48  16  -5  -6   . -3   3  .  .   .   .  .  -1   .   .   3  -2   .   3   1   1   .   .   .   1   .   .   .   .   .   .   .   .  -1  -1  -1   .   .   .   .   .   .   .
X.34     18154500  1540  -273  213  -30  -28  20   .  10 -17  1   . -4  .  -3  -3 -3   .  -1  -1  -1   2   .   .   .   .   1   1   .   .   .  -1  -1   .   .   .   .   .   .   .   .   1   1  -1  -1  -1   .   .
X.35     21326760   168     . -135 -108 -168   .  10  12   . -3   .  .  .   .   .  .  -2   .   .   3   .   .   .   C  /C   .   .   1   .   .   .   .   .   .   .   .   .   .   C  /C   .   .   .   .   .   .   .
X.36     21326760   168     . -135 -108 -168   .  10  12   . -3   .  .  .   .   .  .  -2   .   .   3   .   .   .  /C   C   .   .   1   .   .   .   .   .   .   .   .   .   .  /C   C   .   .   .   .   .   .   .
X.37     28861000   840  1078 -110  160   56   .   .   .   6 -6   .  .  . -29  -2 -2   .   2   2   2   .  -1   .   .   .   3   .   .   .   .   .   .   .   .   1   1   1   .   .   .   .   .  -1  -1  -1  -1  -1
X.38     30507008     .   896 -184   32    .   .   8   .   .  .   .  .  .  32   5 -4   .   .   .   .   .  -1   .   2   2   .   .   .   .   .   .   .   .   .  -1  -1  -1   .   .   .   1   1   .   .   .  -1  -1
X.39     40199250  3410   -78    3  165  -62  10   .   5   2 -1  -7 -6  2   3   3  3   .  -2  -2   1   1   .   1   .   .  -1  -1   .   .  -1   .   .  -1  -1   .   .   .   1   .   .   .   .   1   1   1   .   .
X.40     44330496  3584   168    6 -156    .   .  -4  -4   8  2   .  .  .   6   6 -3   4   .   .   .   .   2   .  -1  -1   2  -1   .   .   .   .   .   .   .   .   .   .   .   1   1   .   .   .   .   .  -1  -1
X.41     51684750  2190     .  108  135 -162 -10   .  15   . 12  -9  6 -2   .   .  .   .   .   .   .  -1   .  -1   .   .   .   .   .   .   .   .   .   1   1   .   .   .  -1   .   .   .   .   .   .   .   .   .
X.42     72925515 -2997     .    .    .   27  51  15   .   .  .  -9  3  3   .   .  .   3   .   .   .   .   .  -1   .   .   .   .   .   1   .   .   .   .   .   .   .   .  -1   .   .  -1  -1   .   .   .   .   .
X.43     76271625 -2295   729    .    .  153 -15   .   .   9  . -11 -7 -3   .   .  .   .  -3  -3   .   .   1   1   .   .   .   .   1   .   1  -1  -1   .   .   .   .   .  -1   .   .   .   .   .   .   .   1   1
X.44     77376000  2560  1560  -60  -60    .   .   . -20  -8  4   2  .  .  -6  -6  3   .   .   .   .   .   .  -2   .   .  -2   1   1   .  -1   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.45     81153009  -783  -729    .    .  225   9   9   .  -9  .  -7  1 -3   .   .  .  -3   3   3   .   .   2   1   .   .   .   .   .  -1  -1   1   1   .   .   .   .   .   1   .   .   .   .   .   .   .  -1  -1
X.46     91171899   315     .  243    .  -21 -45  24   .   . -9   .  3  3   .   .  .   .   .   .  -3   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .   .
X.47    111321000  3240 -1728 -216    .  216   .   .   .   .  .   7  .  .   .   .  .   .   .   .   .   .  -2  -1   .   .   .   .   .   .   1   .   .   .   .   .   .   .  -1   .   .   .   .   .   .   .   1   1
X.48    190373976 -3240     .    .    . -216   . -24   .   .  .   9  .  .   .   .  .   .   .   .   .   .   .   1   .   .   .   .  -1   .   .   .   .   .   .   .   .   .   1   .   .   .   .   .   .   .   .   .

A = 3*E(3)-E(3)^2
  = -1+2*Sqrt(-3) = 1+4b3
B = 6*E(3)-2*E(3)^2
  = -2+4*Sqrt(-3) = 2+8b3
C = -E(15)^7-E(15)^11-E(15)^13-E(15)^14
  = (-1+Sqrt(-15))/2 = b15
D = -E(3)+E(3)^2
  = -Sqrt(-3) = -i3
E = E(24)+E(24)^11-E(24)^17-E(24)^19
  = Sqrt(-6) = i6
F = 2*E(3)-E(3)^2
  = (-1+3*Sqrt(-3))/2 = 1+3b3
G = E(31)+E(31)^2+E(31)^4+E(31)^5+E(31)^7+E(31)^8+E(31)^9+E(31)^10+E(31)^14+E(31)^16+E(31)^18+E(31)^19+E(31)^20+E(31)^25+E(31)^28
  = (-1+Sqrt(-31))/2 = b31
H = 2*E(3)
  = -1+Sqrt(-3) = 2b3
I = -E(39)^7-E(39)^14-E(39)^17-E(39)^19-E(39)^23-E(39)^28-E(39)^29-E(39)^31-E(39)^34-E(39)^35-E(39)^37-E(39)^38
  = (-1+Sqrt(-39))/2 = b39

==> output/B_output.txt <==
d	m_d(ρ_B)
1	0
2	1
3	0
4	2
5	0
6	3
7	0
8	7
9	0
10	20
11	3
12	243
13	8164
14	2665262
15	765626909
16	209939085109
17	54169038228833
18	13205279139915877
19	3050414070880377162
20	669565973972727703547


==> output/Co1_output.txt <==
p_Co1(z) = z^844 - 2*z^842 + 3*z^838 - 2*z^836 - 2*z^834 + 4*z^832 - 2*z^830 - 3*z^828 + 5*z^826 - 5*z^822 + 3*z^820 + 3*z^818 - 4*z^816 - z^814 + 6*z^812 - 2*z^810 - 5*z^808 + 6*z^806 + 2*z^804 - 7*z^802 + 5*z^800 + 4*z^798 - 2*z^796 - 3*z^794 + 9*z^792 + 8*z^790 - 3*z^788 + z^786 + 41*z^784 - 7*z^782 + 21*z^780 + 70*z^778 + 57*z^776 + 46*z^774 + 226*z^772 + 169*z^770 + 318*z^768 + 553*z^766 + 807*z^764 + 1016*z^762 + 1947*z^760 + 2510*z^758 + 3878*z^756 + 5747*z^754 + 8600*z^752 + 11866*z^750 + 18206*z^748 + 25266*z^746 + 36566*z^744 + 51618*z^742 + 73620*z^740 + 101354*z^738 + 143592*z^736 + 196677*z^734 + 271939*z^732 + 370733*z^730 + 506899*z^728 + 681218*z^726 + 921611*z^724 + 1228740*z^722 + 1639177*z^720 + 2166849*z^718 + 2862272*z^716 + 3744343*z^714 + 4898003*z^712 + 6354626*z^710 + 8227848*z^708 + 10585276*z^706 + 13587636*z^704 + 17330778*z^702 + 22058265*z^700 + 27918914*z^698 + 35240395*z^696 + 44265714*z^694 + 55451102*z^692 + 69137243*z^690 + 85971606*z^688 + 106448470*z^686 + 131430217*z^684 + 161639321*z^682 + 198242182*z^680 + 242221630*z^678 + 295158006*z^676 + 358404026*z^674 + 434022645*z^672 + 523865581*z^670 + 630637725*z^668 + 756777514*z^666 + 905813732*z^664 + 1080958727*z^662 + 1286708534*z^660 + 1527259158*z^658 + 1808327311*z^656 + 2135263639*z^654 + 2515284201*z^652 + 2955177735*z^650 + 3463904754*z^648 + 4050001148*z^646 + 4724525901*z^644 + 5498036935*z^642 + 6384082578*z^640 + 7395609657*z^638 + 8549006683*z^636 + 9860026592*z^634 + 11348322885*z^632 + 13032810890*z^630 + 14936904123*z^628 + 17083081545*z^626 + 19498924945*z^624 + 22210969272*z^622 + 25251382866*z^620 + 28651116796*z^618 + 32447468567*z^616 + 36676132091*z^614 + 41379883972*z^612 + 46599646341*z^610 + 52383950176*z^608 + 58779156826*z^606 + 65840027354*z^604 + 73618451848*z^602 + 82175530420*z^600 + 91569020066*z^598 + 101866298818*z^596 + 113130845581*z^594 + 125436573863*z^592 + 138852325218*z^590 + 153458180381*z^588 + 169328385852*z^586 + 186548585011*z^584 + 205197677100*z^582 + 225366759146*z^580 + 247138395887*z^578 + 270608050748*z^576 + 295861568542*z^574 + 322997486086*z^572 + 352103362486*z^570 + 383280238005*z^568 + 416615685617*z^566 + 452211279889*z^564 + 490153759228*z^562 + 530543249157*z^560 + 573463184900*z^558 + 619011236360*z^556 + 667265221329*z^554 + 718317514705*z^552 + 772239114220*z^550 + 829114617322*z^548 + 889004958113*z^546 + 951985728221*z^544 + 1018105171032*z^542 + 1087426387690*z^540 + 1159983701250*z^538 + 1235825163140*z^536 + 1314967487903*z^534 + 1397442636413*z^532 + 1483247313506*z^530 + 1572393694824*z^528 + 1664857702833*z^526 + 1760629708246*z^524 + 1859661244040*z^522 + 1961920561548*z^520 + 2067333304287*z^518 + 2175842269786*z^516 + 2287347458934*z^514 + 2401765437885*z^512 + 2518967631725*z^510 + 2638845314828*z^508 + 2761241419070*z^506 + 2886019539474*z^504 + 3012995847675*z^502 + 3142007310777*z^500 + 3272841610527*z^498 + 3405311661315*z^496 + 3539178780156*z^494 + 3674230787687*z^492 + 3810206107672*z^490 + 3946870658260*z^488 + 4083939682922*z^486 + 4221161473001*z^484 + 4358232383704*z^482 + 4494883450326*z^480 + 4630797208420*z^478 + 4765692664504*z^476 + 4899239556674*z^474 + 5031150494696*z^472 + 5161088546257*z^470 + 5288761353165*z^468 + 5413831421786*z^466 + 5536008153601*z^464 + 5654955274842*z^462 + 5770390168441*z^460 + 5881985004689*z^458 + 5989466936927*z^456 + 6092522802030*z^454 + 6190896831940*z^452 + 6284292242747*z^450 + 6372476142388*z^448 + 6455175409525*z^446 + 6532181254641*z^444 + 6603249492326*z^442 + 6668202257135*z^440 + 6726824992460*z^438 + 6778975068449*z^436 + 6824473853030*z^434 + 6863213729371*z^432 + 6895055321797*z^430 + 6919931390329*z^428 + 6937740712734*z^426 + 6948458417561*z^424 + 6952025916322*z^422 + 6948458417561*z^420 + 6937740712734*z^418 + 6919931390329*z^416 + 6895055321797*z^414 + 6863213729371*z^412 + 6824473853030*z^410 + 6778975068449*z^408 + 6726824992460*z^406 + 6668202257135*z^404 + 6603249492326*z^402 + 6532181254641*z^400 + 6455175409525*z^398 + 6372476142388*z^396 + 6284292242747*z^394 + 6190896831940*z^392 + 6092522802030*z^390 + 5989466936927*z^388 + 5881985004689*z^386 + 5770390168441*z^384 + 5654955274842*z^382 + 5536008153601*z^380 + 5413831421786*z^378 + 5288761353165*z^376 + 5161088546257*z^374 + 5031150494696*z^372 + 4899239556674*z^370 + 4765692664504*z^368 + 4630797208420*z^366 + 4494883450326*z^364 + 4358232383704*z^362 + 4221161473001*z^360 + 4083939682922*z^358 + 3946870658260*z^356 + 3810206107672*z^354 + 3674230787687*z^352 + 3539178780156*z^350 + 3405311661315*z^348 + 3272841610527*z^346 + 3142007310777*z^344 + 3012995847675*z^342 + 2886019539474*z^340 + 2761241419070*z^338 + 2638845314828*z^336 + 2518967631725*z^334 + 2401765437885*z^332 + 2287347458934*z^330 + 2175842269786*z^328 + 2067333304287*z^326 + 1961920561548*z^324 + 1859661244040*z^322 + 1760629708246*z^320 + 1664857702833*z^318 + 1572393694824*z^316 + 1483247313506*z^314 + 1397442636413*z^312 + 1314967487903*z^310 + 1235825163140*z^308 + 1159983701250*z^306 + 1087426387690*z^304 + 1018105171032*z^302 + 951985728221*z^300 + 889004958113*z^298 + 829114617322*z^296 + 772239114220*z^294 + 718317514705*z^292 + 667265221329*z^290 + 619011236360*z^288 + 573463184900*z^286 + 530543249157*z^284 + 490153759228*z^282 + 452211279889*z^280 + 416615685617*z^278 + 383280238005*z^276 + 352103362486*z^274 + 322997486086*z^272 + 295861568542*z^270 + 270608050748*z^268 + 247138395887*z^266 + 225366759146*z^264 + 205197677100*z^262 + 186548585011*z^260 + 169328385852*z^258 + 153458180381*z^256 + 138852325218*z^254 + 125436573863*z^252 + 113130845581*z^250 + 101866298818*z^248 + 91569020066*z^246 + 82175530420*z^244 + 73618451848*z^242 + 65840027354*z^240 + 58779156826*z^238 + 52383950176*z^236 + 46599646341*z^234 + 41379883972*z^232 + 36676132091*z^230 + 32447468567*z^228 + 28651116796*z^226 + 25251382866*z^224 + 22210969272*z^222 + 19498924945*z^220 + 17083081545*z^218 + 14936904123*z^216 + 13032810890*z^214 + 11348322885*z^212 + 9860026592*z^210 + 8549006683*z^208 + 7395609657*z^206 + 6384082578*z^204 + 5498036935*z^202 + 4724525901*z^200 + 4050001148*z^198 + 3463904754*z^196 + 2955177735*z^194 + 2515284201*z^192 + 2135263639*z^190 + 1808327311*z^188 + 1527259158*z^186 + 1286708534*z^184 + 1080958727*z^182 + 905813732*z^180 + 756777514*z^178 + 630637725*z^176 + 523865581*z^174 + 434022645*z^172 + 358404026*z^170 + 295158006*z^168 + 242221630*z^166 + 198242182*z^164 + 161639321*z^162 + 131430217*z^160 + 106448470*z^158 + 85971606*z^156 + 69137243*z^154 + 55451102*z^152 + 44265714*z^150 + 35240395*z^148 + 27918914*z^146 + 22058265*z^144 + 17330778*z^142 + 13587636*z^140 + 10585276*z^138 + 8227848*z^136 + 6354626*z^134 + 4898003*z^132 + 3744343*z^130 + 2862272*z^128 + 2166849*z^126 + 1639177*z^124 + 1228740*z^122 + 921611*z^120 + 681218*z^118 + 506899*z^116 + 370733*z^114 + 271939*z^112 + 196677*z^110 + 143592*z^108 + 101354*z^106 + 73620*z^104 + 51618*z^102 + 36566*z^100 + 25266*z^98 + 18206*z^96 + 11866*z^94 + 8600*z^92 + 5747*z^90 + 3878*z^88 + 2510*z^86 + 1947*z^84 + 1016*z^82 + 807*z^80 + 553*z^78 + 318*z^76 + 169*z^74 + 226*z^72 + 46*z^70 + 57*z^68 + 70*z^66 + 21*z^64 - 7*z^62 + 41*z^60 + z^58 - 3*z^56 + 8*z^54 + 9*z^52 - 3*z^50 - 2*z^48 + 4*z^46 + 5*z^44 - 7*z^42 + 2*z^40 + 6*z^38 - 5*z^36 - 2*z^34 + 6*z^32 - z^30 - 4*z^28 + 3*z^26 + 3*z^24 - 5*z^22 + 5*z^18 - 3*z^16 - 2*z^14 + 4*z^12 - 2*z^10 - 2*z^8 + 3*z^6 - 2*z^2 + 1

q_Co1(z) = z^868 - 3*z^866 + 2*z^864 + 3*z^862 - 5*z^860 + 5*z^856 - 3*z^854 - 4*z^852 + 7*z^850 - 8*z^846 + 3*z^844 + 11*z^842 - 12*z^840 - 7*z^838 + 22*z^836 - 7*z^834 - 23*z^832 + 26*z^830 + 6*z^828 - 32*z^826 + 15*z^824 + 23*z^822 - 29*z^820 - 8*z^818 + 35*z^816 - 10*z^814 - 35*z^812 + 33*z^810 + 21*z^808 - 52*z^806 + 13*z^804 + 45*z^802 - 42*z^800 - 18*z^798 + 56*z^796 - 21*z^794 - 36*z^792 + 35*z^790 + 15*z^788 - 36*z^786 + z^784 + 33*z^782 - 16*z^780 - 26*z^778 + 28*z^776 + 12*z^774 - 31*z^772 + 28*z^768 - 5*z^766 - 33*z^764 + 18*z^762 + 35*z^760 - 39*z^758 - 27*z^756 + 71*z^754 - 16*z^752 - 74*z^750 + 67*z^748 + 46*z^746 - 110*z^744 + 22*z^742 + 108*z^740 - 94*z^738 - 61*z^736 + 148*z^734 - 30*z^732 - 146*z^730 + 134*z^728 + 62*z^726 - 182*z^724 + 56*z^722 + 152*z^720 - 156*z^718 - 55*z^716 + 187*z^714 - 58*z^712 - 149*z^710 + 149*z^708 + 54*z^706 - 175*z^704 + 49*z^702 + 141*z^700 - 127*z^698 - 57*z^696 + 144*z^694 - 25*z^692 - 107*z^690 + 62*z^688 + 66*z^686 - 68*z^684 - 48*z^682 + 77*z^680 + 43*z^678 - 119*z^676 - 2*z^674 + 153*z^672 - 79*z^670 - 144*z^668 + 179*z^666 + 64*z^664 - 253*z^662 + 86*z^660 + 239*z^658 - 248*z^656 - 114*z^654 + 349*z^652 - 97*z^650 - 320*z^648 + 316*z^646 + 139*z^644 - 426*z^642 + 130*z^640 + 351*z^638 - 351*z^636 - 132*z^634 + 434*z^632 - 138*z^630 - 346*z^628 + 344*z^626 + 126*z^624 - 397*z^622 + 110*z^620 + 306*z^618 - 274*z^616 - 125*z^614 + 306*z^612 - 38*z^610 - 253*z^608 + 148*z^606 + 165*z^604 - 198*z^602 - 86*z^600 + 222*z^598 + 16*z^596 - 247*z^594 + 90*z^592 + 229*z^590 - 208*z^588 - 164*z^586 + 328*z^584 + 17*z^582 - 392*z^580 + 203*z^578 + 333*z^576 - 445*z^574 - 88*z^572 + 547*z^570 - 246*z^568 - 440*z^566 + 542*z^564 + 116*z^562 - 631*z^560 + 276*z^558 + 469*z^556 - 557*z^554 - 145*z^552 + 646*z^550 - 239*z^548 - 491*z^546 + 516*z^544 + 187*z^542 - 617*z^540 + 180*z^538 + 478*z^536 - 428*z^534 - 216*z^532 + 510*z^530 - 60*z^528 - 439*z^526 + 255*z^524 + 295*z^522 - 367*z^520 - 123*z^518 + 412*z^516 - 55*z^514 - 404*z^512 + 241*z^510 + 326*z^508 - 420*z^506 - 137*z^504 + 516*z^502 - 118*z^500 - 506*z^498 + 423*z^496 + 302*z^494 - 627*z^492 + 37*z^490 + 644*z^488 - 420*z^486 - 425*z^484 + 690*z^482 + 30*z^480 - 726*z^478 + 393*z^476 + 505*z^474 - 695*z^472 - 91*z^470 + 743*z^468 - 345*z^466 - 529*z^464 + 639*z^462 + 144*z^460 - 685*z^458 + 239*z^456 + 519*z^454 - 500*z^452 - 228*z^450 + 578*z^448 - 67*z^446 - 510*z^444 + 309*z^442 + 344*z^440 - 469*z^438 - 116*z^436 + 516*z^434 - 116*z^432 - 469*z^430 + 344*z^428 + 309*z^426 - 510*z^424 - 67*z^422 + 578*z^420 - 228*z^418 - 500*z^416 + 519*z^414 + 239*z^412 - 685*z^410 + 144*z^408 + 639*z^406 - 529*z^404 - 345*z^402 + 743*z^400 - 91*z^398 - 695*z^396 + 505*z^394 + 393*z^392 - 726*z^390 + 30*z^388 + 690*z^386 - 425*z^384 - 420*z^382 + 644*z^380 + 37*z^378 - 627*z^376 + 302*z^374 + 423*z^372 - 506*z^370 - 118*z^368 + 516*z^366 - 137*z^364 - 420*z^362 + 326*z^360 + 241*z^358 - 404*z^356 - 55*z^354 + 412*z^352 - 123*z^350 - 367*z^348 + 295*z^346 + 255*z^344 - 439*z^342 - 60*z^340 + 510*z^338 - 216*z^336 - 428*z^334 + 478*z^332 + 180*z^330 - 617*z^328 + 187*z^326 + 516*z^324 - 491*z^322 - 239*z^320 + 646*z^318 - 145*z^316 - 557*z^314 + 469*z^312 + 276*z^310 - 631*z^308 + 116*z^306 + 542*z^304 - 440*z^302 - 246*z^300 + 547*z^298 - 88*z^296 - 445*z^294 + 333*z^292 + 203*z^290 - 392*z^288 + 17*z^286 + 328*z^284 - 164*z^282 - 208*z^280 + 229*z^278 + 90*z^276 - 247*z^274 + 16*z^272 + 222*z^270 - 86*z^268 - 198*z^266 + 165*z^264 + 148*z^262 - 253*z^260 - 38*z^258 + 306*z^256 - 125*z^254 - 274*z^252 + 306*z^250 + 110*z^248 - 397*z^246 + 126*z^244 + 344*z^242 - 346*z^240 - 138*z^238 + 434*z^236 - 132*z^234 - 351*z^232 + 351*z^230 + 130*z^228 - 426*z^226 + 139*z^224 + 316*z^222 - 320*z^220 - 97*z^218 + 349*z^216 - 114*z^214 - 248*z^212 + 239*z^210 + 86*z^208 - 253*z^206 + 64*z^204 + 179*z^202 - 144*z^200 - 79*z^198 + 153*z^196 - 2*z^194 - 119*z^192 + 43*z^190 + 77*z^188 - 48*z^186 - 68*z^184 + 66*z^182 + 62*z^180 - 107*z^178 - 25*z^176 + 144*z^174 - 57*z^172 - 127*z^170 + 141*z^168 + 49*z^166 - 175*z^164 + 54*z^162 + 149*z^160 - 149*z^158 - 58*z^156 + 187*z^154 - 55*z^152 - 156*z^150 + 152*z^148 + 56*z^146 - 182*z^144 + 62*z^142 + 134*z^140 - 146*z^138 - 30*z^136 + 148*z^134 - 61*z^132 - 94*z^130 + 108*z^128 + 22*z^126 - 110*z^124 + 46*z^122 + 67*z^120 - 74*z^118 - 16*z^116 + 71*z^114 - 27*z^112 - 39*z^110 + 35*z^108 + 18*z^106 - 33*z^104 - 5*z^102 + 28*z^100 - 31*z^96 + 12*z^94 + 28*z^92 - 26*z^90 - 16*z^88 + 33*z^86 + z^84 - 36*z^82 + 15*z^80 + 35*z^78 - 36*z^76 - 21*z^74 + 56*z^72 - 18*z^70 - 42*z^68 + 45*z^66 + 13*z^64 - 52*z^62 + 21*z^60 + 33*z^58 - 35*z^56 - 10*z^54 + 35*z^52 - 8*z^50 - 29*z^48 + 23*z^46 + 15*z^44 - 32*z^42 + 6*z^40 + 26*z^38 - 23*z^36 - 7*z^34 + 22*z^32 - 7*z^30 - 12*z^28 + 11*z^26 + 3*z^24 - 8*z^22 + 7*z^18 - 4*z^16 - 3*z^14 + 5*z^12 - 5*z^8 + 3*z^6 + 2*z^4 - 3*z^2 + 1

==> output/Co2_output.txt <==
p_Co2(z) = -z^292 - z^291 + z^290 + 2*z^289 + z^288 - z^284 - z^283 - z^280 - 2*z^279 - 2*z^278 + z^276 + 2*z^273 - z^271 + 3*z^269 - 2*z^266 - 2*z^265 - 9*z^264 - 6*z^263 - 11*z^262 - 6*z^261 - 24*z^260 - 24*z^259 - 43*z^258 - 38*z^257 - 91*z^256 - 87*z^255 - 149*z^254 - 162*z^253 - 326*z^252 - 367*z^251 - 613*z^250 - 712*z^249 - 1210*z^248 - 1457*z^247 - 2260*z^246 - 2766*z^245 - 4297*z^244 - 5286*z^243 - 7728*z^242 - 9597*z^241 - 13889*z^240 - 17265*z^239 - 24158*z^238 - 29950*z^237 - 41303*z^236 - 51230*z^235 - 68945*z^234 - 85032*z^233 - 113075*z^232 - 138961*z^231 - 181348*z^230 - 221680*z^229 - 285947*z^228 - 347750*z^227 - 442321*z^226 - 534478*z^225 - 672423*z^224 - 808411*z^223 - 1005265*z^222 - 1200602*z^221 - 1478777*z^220 - 1756179*z^219 - 2141149*z^218 - 2527112*z^217 - 3054467*z^216 - 3584373*z^215 - 4294609*z^214 - 5008937*z^213 - 5953369*z^212 - 6905019*z^211 - 8142721*z^210 - 9388652*z^209 - 10991308*z^208 - 12603523*z^207 - 14648753*z^206 - 16703358*z^205 - 19283524*z^204 - 21870418*z^203 - 25082943*z^202 - 28294059*z^201 - 32245596*z^200 - 36186123*z^199 - 40987631*z^198 - 45756695*z^197 - 51523815*z^196 - 57231171*z^195 - 64072965*z^194 - 70814206*z^193 - 78839870*z^192 - 86711817*z^191 - 96016036*z^190 - 105092227*z^189 - 115753499*z^188 - 126100575*z^187 - 138176820*z^186 - 149821908*z^185 - 163344276*z^184 - 176302143*z^183 - 191264617*z^182 - 205498480*z^181 - 221862273*z^180 - 237311798*z^179 - 254995274*z^178 - 271543724*z^177 - 290417042*z^176 - 307921270*z^175 - 327815792*z^174 - 346067599*z^173 - 366765689*z^172 - 385539027*z^171 - 406780979*z^170 - 425788096*z^169 - 447276576*z^168 - 466216320*z^167 - 487626707*z^166 - 506154277*z^165 - 527126995*z^164 - 544900103*z^163 - 565075633*z^162 - 581720554*z^161 - 600724083*z^160 - 615898400*z^159 - 633369987*z^158 - 646721068*z^157 - 662314023*z^156 - 673536946*z^155 - 686947297*z^154 - 695757988*z^153 - 706704608*z^152 - 712885184*z^151 - 721160051*z^150 - 724525957*z^149 - 729961535*z^148 - 730417247*z^147 - 732924144*z^146 - 730417247*z^145 - 729961535*z^144 - 724525957*z^143 - 721160051*z^142 - 712885184*z^141 - 706704608*z^140 - 695757988*z^139 - 686947297*z^138 - 673536946*z^137 - 662314023*z^136 - 646721068*z^135 - 633369987*z^134 - 615898400*z^133 - 600724083*z^132 - 581720554*z^131 - 565075633*z^130 - 544900103*z^129 - 527126995*z^128 - 506154277*z^127 - 487626707*z^126 - 466216320*z^125 - 447276576*z^124 - 425788096*z^123 - 406780979*z^122 - 385539027*z^121 - 366765689*z^120 - 346067599*z^119 - 327815792*z^118 - 307921270*z^117 - 290417042*z^116 - 271543724*z^115 - 254995274*z^114 - 237311798*z^113 - 221862273*z^112 - 205498480*z^111 - 191264617*z^110 - 176302143*z^109 - 163344276*z^108 - 149821908*z^107 - 138176820*z^106 - 126100575*z^105 - 115753499*z^104 - 105092227*z^103 - 96016036*z^102 - 86711817*z^101 - 78839870*z^100 - 70814206*z^99 - 64072965*z^98 - 57231171*z^97 - 51523815*z^96 - 45756695*z^95 - 40987631*z^94 - 36186123*z^93 - 32245596*z^92 - 28294059*z^91 - 25082943*z^90 - 21870418*z^89 - 19283524*z^88 - 16703358*z^87 - 14648753*z^86 - 12603523*z^85 - 10991308*z^84 - 9388652*z^83 - 8142721*z^82 - 6905019*z^81 - 5953369*z^80 - 5008937*z^79 - 4294609*z^78 - 3584373*z^77 - 3054467*z^76 - 2527112*z^75 - 2141149*z^74 - 1756179*z^73 - 1478777*z^72 - 1200602*z^71 - 1005265*z^70 - 808411*z^69 - 672423*z^68 - 534478*z^67 - 442321*z^66 - 347750*z^65 - 285947*z^64 - 221680*z^63 - 181348*z^62 - 138961*z^61 - 113075*z^60 - 85032*z^59 - 68945*z^58 - 51230*z^57 - 41303*z^56 - 29950*z^55 - 24158*z^54 - 17265*z^53 - 13889*z^52 - 9597*z^51 - 7728*z^50 - 5286*z^49 - 4297*z^48 - 2766*z^47 - 2260*z^46 - 1457*z^45 - 1210*z^44 - 712*z^43 - 613*z^42 - 367*z^41 - 326*z^40 - 162*z^39 - 149*z^38 - 87*z^37 - 91*z^36 - 38*z^35 - 43*z^34 - 24*z^33 - 24*z^32 - 6*z^31 - 11*z^30 - 6*z^29 - 9*z^28 - 2*z^27 - 2*z^26 + 3*z^23 - z^21 + 2*z^19 + z^16 - 2*z^14 - 2*z^13 - z^12 - z^9 - z^8 + z^4 + 2*z^3 + z^2 - z - 1

q_Co2(z) = z^315 + z^314 - 2*z^313 - 3*z^312 + 2*z^310 + z^309 + 3*z^302 + 5*z^301 - z^300 - 7*z^299 - 2*z^298 + 4*z^297 + z^296 - 2*z^295 - 2*z^294 - 2*z^293 - 3*z^292 - 5*z^291 - 4*z^290 + 6*z^289 + 11*z^288 - 2*z^287 - 13*z^286 - 2*z^285 + 11*z^284 + 9*z^283 + 3*z^282 + 4*z^281 + 6*z^280 - 8*z^278 - 5*z^277 + 14*z^276 + 18*z^275 - 8*z^274 - 26*z^273 - 10*z^272 + 5*z^271 - z^270 - 9*z^269 - 3*z^268 + 3*z^267 - 7*z^266 - 25*z^265 - 12*z^264 + 28*z^263 + 31*z^262 - 10*z^261 - 28*z^260 + 2*z^259 + 24*z^258 + 14*z^257 + z^256 + 12*z^255 + 22*z^254 - z^253 - 34*z^252 - 9*z^251 + 45*z^250 + 39*z^249 - 25*z^248 - 44*z^247 - 4*z^246 + 16*z^245 - 4*z^244 - 14*z^243 + 9*z^242 + 19*z^241 - 23*z^240 - 61*z^239 - 13*z^238 + 57*z^237 + 38*z^236 - 42*z^235 - 52*z^234 + z^233 + 24*z^232 - 6*z^231 - 9*z^230 + 29*z^229 + 32*z^228 - 34*z^227 - 64*z^226 + 10*z^225 + 87*z^224 + 50*z^223 - 36*z^222 - 41*z^221 + 18*z^220 + 33*z^219 - 7*z^218 + 4*z^217 + 54*z^216 + 39*z^215 - 53*z^214 - 74*z^213 + 17*z^212 + 85*z^211 + 27*z^210 - 58*z^209 - 57*z^208 + 3*z^207 + 4*z^206 - 31*z^205 - 7*z^204 + 44*z^203 + 9*z^202 - 82*z^201 - 76*z^200 + 25*z^199 + 79*z^198 + 18*z^197 - 51*z^196 - 38*z^195 + 12*z^194 + 4*z^193 - 13*z^192 + 27*z^191 + 67*z^190 + 8*z^189 - 65*z^188 - 40*z^187 + 52*z^186 + 85*z^185 + 26*z^184 - 31*z^183 - 18*z^182 + 17*z^181 + 9*z^180 + 8*z^179 + 46*z^178 + 47*z^177 - 22*z^176 - 63*z^175 - 28*z^174 + 39*z^173 + 49*z^172 + 2*z^171 - 46*z^170 - 48*z^169 - 32*z^168 - 25*z^167 + 28*z^165 - 2*z^164 - 59*z^163 - 62*z^162 - 20*z^161 + 20*z^160 + 35*z^159 + 20*z^158 - 20*z^157 - 35*z^156 - 20*z^155 + 20*z^154 + 62*z^153 + 59*z^152 + 2*z^151 - 28*z^150 + 25*z^148 + 32*z^147 + 48*z^146 + 46*z^145 - 2*z^144 - 49*z^143 - 39*z^142 + 28*z^141 + 63*z^140 + 22*z^139 - 47*z^138 - 46*z^137 - 8*z^136 - 9*z^135 - 17*z^134 + 18*z^133 + 31*z^132 - 26*z^131 - 85*z^130 - 52*z^129 + 40*z^128 + 65*z^127 - 8*z^126 - 67*z^125 - 27*z^124 + 13*z^123 - 4*z^122 - 12*z^121 + 38*z^120 + 51*z^119 - 18*z^118 - 79*z^117 - 25*z^116 + 76*z^115 + 82*z^114 - 9*z^113 - 44*z^112 + 7*z^111 + 31*z^110 - 4*z^109 - 3*z^108 + 57*z^107 + 58*z^106 - 27*z^105 - 85*z^104 - 17*z^103 + 74*z^102 + 53*z^101 - 39*z^100 - 54*z^99 - 4*z^98 + 7*z^97 - 33*z^96 - 18*z^95 + 41*z^94 + 36*z^93 - 50*z^92 - 87*z^91 - 10*z^90 + 64*z^89 + 34*z^88 - 32*z^87 - 29*z^86 + 9*z^85 + 6*z^84 - 24*z^83 - z^82 + 52*z^81 + 42*z^80 - 38*z^79 - 57*z^78 + 13*z^77 + 61*z^76 + 23*z^75 - 19*z^74 - 9*z^73 + 14*z^72 + 4*z^71 - 16*z^70 + 4*z^69 + 44*z^68 + 25*z^67 - 39*z^66 - 45*z^65 + 9*z^64 + 34*z^63 + z^62 - 22*z^61 - 12*z^60 - z^59 - 14*z^58 - 24*z^57 - 2*z^56 + 28*z^55 + 10*z^54 - 31*z^53 - 28*z^52 + 12*z^51 + 25*z^50 + 7*z^49 - 3*z^48 + 3*z^47 + 9*z^46 + z^45 - 5*z^44 + 10*z^43 + 26*z^42 + 8*z^41 - 18*z^40 - 14*z^39 + 5*z^38 + 8*z^37 - 6*z^35 - 4*z^34 - 3*z^33 - 9*z^32 - 11*z^31 + 2*z^30 + 13*z^29 + 2*z^28 - 11*z^27 - 6*z^26 + 4*z^25 + 5*z^24 + 3*z^23 + 2*z^22 + 2*z^21 + 2*z^20 - z^19 - 4*z^18 + 2*z^17 + 7*z^16 + z^15 - 5*z^14 - 3*z^13 - z^6 - 2*z^5 + 3*z^3 + 2*z^2 - z - 1

==> output/Co3_output.txt <==
p_Co3(z) = -z^242 + z^241 + 3*z^240 - 2*z^239 - 4*z^238 + 2*z^237 + z^236 - 2*z^235 + 3*z^234 + 3*z^233 - 5*z^232 - 2*z^231 + 4*z^230 + z^229 - z^228 + 2*z^227 - 6*z^226 - 4*z^225 + 6*z^224 + 6*z^223 - 5*z^222 - 5*z^220 - z^219 - 6*z^218 + 12*z^217 - 16*z^215 - 29*z^214 + 16*z^213 - 47*z^212 - 29*z^211 - 31*z^210 - 84*z^209 - 186*z^208 - 66*z^207 - 274*z^206 - 347*z^205 - 414*z^204 - 582*z^203 - 1078*z^202 - 1007*z^201 - 1645*z^200 - 2197*z^199 - 2853*z^198 - 3562*z^197 - 5320*z^196 - 6106*z^195 - 8325*z^194 - 10622*z^193 - 13622*z^192 - 16630*z^191 - 22176*z^190 - 26458*z^189 - 33614*z^188 - 41313*z^187 - 51375*z^186 - 61603*z^185 - 77073*z^184 - 91433*z^183 - 111545*z^182 - 133147*z^181 - 160329*z^180 - 188504*z^179 - 226526*z^178 - 264163*z^177 - 312378*z^176 - 363908*z^175 - 426308*z^174 - 491099*z^173 - 572600*z^172 - 655145*z^171 - 755042*z^170 - 860636*z^169 - 984406*z^168 - 1112042*z^167 - 1264988*z^166 - 1420393*z^165 - 1600957*z^164 - 1788948*z^163 - 2003436*z^162 - 2221877*z^161 - 2474016*z^160 - 2728490*z^159 - 3015170*z^158 - 3308029*z^157 - 3634292*z^156 - 3961284*z^155 - 4327508*z^154 - 4691822*z^153 - 5092054*z^152 - 5492013*z^151 - 5928020*z^150 - 6356127*z^149 - 6823512*z^148 - 7278801*z^147 - 7768249*z^146 - 8244306*z^145 - 8752833*z^144 - 9238880*z^143 - 9757759*z^142 - 10248189*z^141 - 10765127*z^140 - 11250108*z^139 - 11758044*z^138 - 12224640*z^137 - 12712654*z^136 - 13152456*z^135 - 13607314*z^134 - 14009890*z^133 - 14423163*z^132 - 14776250*z^131 - 15138191*z^130 - 15433880*z^129 - 15733550*z^128 - 15964299*z^127 - 16195557*z^126 - 16353272*z^125 - 16510860*z^124 - 16591429*z^123 - 16670014*z^122 - 16671740*z^121 - 16670014*z^120 - 16591429*z^119 - 16510860*z^118 - 16353272*z^117 - 16195557*z^116 - 15964299*z^115 - 15733550*z^114 - 15433880*z^113 - 15138191*z^112 - 14776250*z^111 - 14423163*z^110 - 14009890*z^109 - 13607314*z^108 - 13152456*z^107 - 12712654*z^106 - 12224640*z^105 - 11758044*z^104 - 11250108*z^103 - 10765127*z^102 - 10248189*z^101 - 9757759*z^100 - 9238880*z^99 - 8752833*z^98 - 8244306*z^97 - 7768249*z^96 - 7278801*z^95 - 6823512*z^94 - 6356127*z^93 - 5928020*z^92 - 5492013*z^91 - 5092054*z^90 - 4691822*z^89 - 4327508*z^88 - 3961284*z^87 - 3634292*z^86 - 3308029*z^85 - 3015170*z^84 - 2728490*z^83 - 2474016*z^82 - 2221877*z^81 - 2003436*z^80 - 1788948*z^79 - 1600957*z^78 - 1420393*z^77 - 1264988*z^76 - 1112042*z^75 - 984406*z^74 - 860636*z^73 - 755042*z^72 - 655145*z^71 - 572600*z^70 - 491099*z^69 - 426308*z^68 - 363908*z^67 - 312378*z^66 - 264163*z^65 - 226526*z^64 - 188504*z^63 - 160329*z^62 - 133147*z^61 - 111545*z^60 - 91433*z^59 - 77073*z^58 - 61603*z^57 - 51375*z^56 - 41313*z^55 - 33614*z^54 - 26458*z^53 - 22176*z^52 - 16630*z^51 - 13622*z^50 - 10622*z^49 - 8325*z^48 - 6106*z^47 - 5320*z^46 - 3562*z^45 - 2853*z^44 - 2197*z^43 - 1645*z^42 - 1007*z^41 - 1078*z^40 - 582*z^39 - 414*z^38 - 347*z^37 - 274*z^36 - 66*z^35 - 186*z^34 - 84*z^33 - 31*z^32 - 29*z^31 - 47*z^30 + 16*z^29 - 29*z^28 - 16*z^27 + 12*z^25 - 6*z^24 - z^23 - 5*z^22 - 5*z^20 + 6*z^19 + 6*z^18 - 4*z^17 - 6*z^16 + 2*z^15 - z^14 + z^13 + 4*z^12 - 2*z^11 - 5*z^10 + 3*z^9 + 3*z^8 - 2*z^7 + z^6 + 2*z^5 - 4*z^4 - 2*z^3 + 3*z^2 + z - 1

q_Co3(z) = z^265 - z^264 - 4*z^263 + 3*z^262 + 7*z^261 - 4*z^260 - 6*z^259 + 5*z^258 + z^257 - 8*z^256 + 4*z^255 + 11*z^254 - 8*z^253 - 10*z^252 + 9*z^251 + 2*z^250 - 5*z^249 + 11*z^248 - 2*z^247 - 18*z^246 + 10*z^245 + 12*z^244 - 16*z^243 + 4*z^242 + 19*z^241 - 22*z^240 - 17*z^239 + 29*z^238 + 2*z^237 - 23*z^236 + 22*z^235 + 8*z^234 - 34*z^233 + 14*z^232 + 25*z^231 - 34*z^230 + 2*z^229 + 42*z^228 - 33*z^227 - 31*z^226 + 46*z^225 - 3*z^224 - 36*z^223 + 43*z^222 + 8*z^221 - 59*z^220 + 26*z^219 + 37*z^218 - 49*z^217 + 17*z^216 + 54*z^215 - 67*z^214 - 36*z^213 + 78*z^212 - 10*z^211 - 48*z^210 + 61*z^209 - 3*z^208 - 78*z^207 + 46*z^206 + 39*z^205 - 61*z^204 + 38*z^203 + 45*z^202 - 98*z^201 - 2*z^200 + 97*z^199 - 56*z^198 - 36*z^197 + 98*z^196 - 43*z^195 - 90*z^194 + 91*z^193 + 23*z^192 - 82*z^191 + 71*z^190 + 28*z^189 - 131*z^188 + 39*z^187 + 104*z^186 - 96*z^185 - z^184 + 120*z^183 - 105*z^182 - 82*z^181 + 146*z^180 - 13*z^179 - 101*z^178 + 116*z^177 + 6*z^176 - 158*z^175 + 82*z^174 + 96*z^173 - 132*z^172 + 32*z^171 + 123*z^170 - 144*z^169 - 51*z^168 + 171*z^167 - 53*z^166 - 90*z^165 + 145*z^164 - 37*z^163 - 164*z^162 + 125*z^161 + 74*z^160 - 144*z^159 + 75*z^158 + 98*z^157 - 186*z^156 - 11*z^155 + 183*z^154 - 84*z^153 - 66*z^152 + 150*z^151 - 75*z^150 - 139*z^149 + 153*z^148 + 38*z^147 - 137*z^146 + 97*z^145 + 49*z^144 - 185*z^143 + 54*z^142 + 161*z^141 - 126*z^140 - 32*z^139 + 146*z^138 - 111*z^137 - 101*z^136 + 171*z^135 - 3*z^134 - 118*z^133 + 118*z^132 + 3*z^131 - 171*z^130 + 101*z^129 + 111*z^128 - 146*z^127 + 32*z^126 + 126*z^125 - 161*z^124 - 54*z^123 + 185*z^122 - 49*z^121 - 97*z^120 + 137*z^119 - 38*z^118 - 153*z^117 + 139*z^116 + 75*z^115 - 150*z^114 + 66*z^113 + 84*z^112 - 183*z^111 + 11*z^110 + 186*z^109 - 98*z^108 - 75*z^107 + 144*z^106 - 74*z^105 - 125*z^104 + 164*z^103 + 37*z^102 - 145*z^101 + 90*z^100 + 53*z^99 - 171*z^98 + 51*z^97 + 144*z^96 - 123*z^95 - 32*z^94 + 132*z^93 - 96*z^92 - 82*z^91 + 158*z^90 - 6*z^89 - 116*z^88 + 101*z^87 + 13*z^86 - 146*z^85 + 82*z^84 + 105*z^83 - 120*z^82 + z^81 + 96*z^80 - 104*z^79 - 39*z^78 + 131*z^77 - 28*z^76 - 71*z^75 + 82*z^74 - 23*z^73 - 91*z^72 + 90*z^71 + 43*z^70 - 98*z^69 + 36*z^68 + 56*z^67 - 97*z^66 + 2*z^65 + 98*z^64 - 45*z^63 - 38*z^62 + 61*z^61 - 39*z^60 - 46*z^59 + 78*z^58 + 3*z^57 - 61*z^56 + 48*z^55 + 10*z^54 - 78*z^53 + 36*z^52 + 67*z^51 - 54*z^50 - 17*z^49 + 49*z^48 - 37*z^47 - 26*z^46 + 59*z^45 - 8*z^44 - 43*z^43 + 36*z^42 + 3*z^41 - 46*z^40 + 31*z^39 + 33*z^38 - 42*z^37 - 2*z^36 + 34*z^35 - 25*z^34 - 14*z^33 + 34*z^32 - 8*z^31 - 22*z^30 + 23*z^29 - 2*z^28 - 29*z^27 + 17*z^26 + 22*z^25 - 19*z^24 - 4*z^23 + 16*z^22 - 12*z^21 - 10*z^20 + 18*z^19 + 2*z^18 - 11*z^17 + 5*z^16 - 2*z^15 - 9*z^14 + 10*z^13 + 8*z^12 - 11*z^11 - 4*z^10 + 8*z^9 - z^8 - 5*z^7 + 6*z^6 + 4*z^5 - 7*z^4 - 3*z^3 + 4*z^2 + z - 1

==> output/Fi22_output.txt <==
d	m_d(ρ_Fi22)
1	0
2	1
3	0
4	1
5	0
6	2
7	0
8	5
9	1
10	13
11	4
12	60
13	31
14	488
15	912
16	8392
17	29998
18	194736
19	832925
20	4418846


==> output/Fi23_output.txt <==
d	m_d(ρ_Fi23)
1	0
2	1
3	1
4	2
5	3
6	9
7	15
8	57
9	324
10	7961
11	456255
12	29209589
13	1775207867
14	100726300234
15	5344463326750
16	266214417583706
17	12496358932620164
18	554698983566494632
19	23355742441726922617
20	935397450348105528734


==> output/Fi24__output.txt <==
d	m_d(ρ_Fi24')
1	0
2	0
3	1
4	0
5	0
6	3
7	0
8	0
9	11
10	0
11	0
12	355
13	0
14	0
15	17843536
16	0
17	0
18	1848868683076
19	0
20	0


==> output/HN_output.txt <==
d	m_d(ρ_HN)
1	0
2	1
3	0
4	1
5	0
6	2
7	1
8	5
9	6
10	27
11	92
12	637
13	5018
14	47239
15	443248
16	4039625
17	35201498
18	292715789
19	2324271992
20	17658352280


==> output/HS_output.txt <==
p_HS(z) = z^132 - 4*z^130 - 2*z^129 + 7*z^128 + 7*z^127 - 6*z^126 - 11*z^125 + 6*z^124 + 16*z^123 - 4*z^122 - 25*z^121 + 3*z^120 + 40*z^119 + 39*z^118 + 9*z^117 + 64*z^116 + 177*z^115 + 323*z^114 + 473*z^113 + 890*z^112 + 1609*z^111 + 2785*z^110 + 4397*z^109 + 7123*z^108 + 11254*z^107 + 17557*z^106 + 26270*z^105 + 39101*z^104 + 57010*z^103 + 82194*z^102 + 115625*z^101 + 160917*z^100 + 220203*z^99 + 298084*z^98 + 396508*z^97 + 521590*z^96 + 676528*z^95 + 868637*z^94 + 1100023*z^93 + 1378620*z^92 + 1706922*z^91 + 2093530*z^90 + 2538248*z^89 + 3048388*z^88 + 3622141*z^87 + 4266344*z^86 + 4974774*z^85 + 5750839*z^84 + 6584623*z^83 + 7478099*z^82 + 8416191*z^81 + 9396616*z^80 + 10399979*z^79 + 11422787*z^78 + 12441804*z^77 + 13450789*z^76 + 14423626*z^75 + 15354883*z^74 + 16218033*z^73 + 17007899*z^72 + 17698314*z^71 + 18288102*z^70 + 18754459*z^69 + 19099531*z^68 + 19304215*z^67 + 19376852*z^66 + 19304215*z^65 + 19099531*z^64 + 18754459*z^63 + 18288102*z^62 + 17698314*z^61 + 17007899*z^60 + 16218033*z^59 + 15354883*z^58 + 14423626*z^57 + 13450789*z^56 + 12441804*z^55 + 11422787*z^54 + 10399979*z^53 + 9396616*z^52 + 8416191*z^51 + 7478099*z^50 + 6584623*z^49 + 5750839*z^48 + 4974774*z^47 + 4266344*z^46 + 3622141*z^45 + 3048388*z^44 + 2538248*z^43 + 2093530*z^42 + 1706922*z^41 + 1378620*z^40 + 1100023*z^39 + 868637*z^38 + 676528*z^37 + 521590*z^36 + 396508*z^35 + 298084*z^34 + 220203*z^33 + 160917*z^32 + 115625*z^31 + 82194*z^30 + 57010*z^29 + 39101*z^28 + 26270*z^27 + 17557*z^26 + 11254*z^25 + 7123*z^24 + 4397*z^23 + 2785*z^22 + 1609*z^21 + 890*z^20 + 473*z^19 + 323*z^18 + 177*z^17 + 64*z^16 + 9*z^15 + 39*z^14 + 40*z^13 + 3*z^12 - 25*z^11 - 4*z^10 + 16*z^9 + 6*z^8 - 11*z^7 - 6*z^6 + 7*z^5 + 7*z^4 - 2*z^3 - 4*z^2 + 1

q_HS(z) = z^154 - 5*z^152 - 2*z^151 + 10*z^150 + 8*z^149 - 11*z^148 - 13*z^147 + 12*z^146 + 19*z^145 - 15*z^144 - 36*z^143 + 4*z^142 + 49*z^141 + 16*z^140 - 53*z^139 - 29*z^138 + 70*z^137 + 61*z^136 - 74*z^135 - 105*z^134 + 49*z^133 + 133*z^132 - 23*z^131 - 172*z^130 - 30*z^129 + 202*z^128 + 107*z^127 - 207*z^126 - 188*z^125 + 200*z^124 + 296*z^123 - 130*z^122 - 373*z^121 + 35*z^120 + 431*z^119 + 79*z^118 - 496*z^117 - 280*z^116 + 458*z^115 + 457*z^114 - 373*z^113 - 608*z^112 + 265*z^111 + 785*z^110 - 33*z^109 - 862*z^108 - 233*z^107 + 865*z^106 + 518*z^105 - 797*z^104 - 826*z^103 + 601*z^102 + 1062*z^101 - 348*z^100 - 1257*z^99 - 13*z^98 + 1334*z^97 + 441*z^96 - 1242*z^95 - 819*z^94 + 1080*z^93 + 1206*z^92 - 777*z^91 - 1522*z^90 + 329*z^89 + 1655*z^88 + 139*z^87 - 1654*z^86 - 623*z^85 + 1511*z^84 + 1103*z^83 - 1201*z^82 - 1494*z^81 + 763*z^80 + 1737*z^79 - 259*z^78 - 1816*z^77 - 259*z^76 + 1737*z^75 + 763*z^74 - 1494*z^73 - 1201*z^72 + 1103*z^71 + 1511*z^70 - 623*z^69 - 1654*z^68 + 139*z^67 + 1655*z^66 + 329*z^65 - 1522*z^64 - 777*z^63 + 1206*z^62 + 1080*z^61 - 819*z^60 - 1242*z^59 + 441*z^58 + 1334*z^57 - 13*z^56 - 1257*z^55 - 348*z^54 + 1062*z^53 + 601*z^52 - 826*z^51 - 797*z^50 + 518*z^49 + 865*z^48 - 233*z^47 - 862*z^46 - 33*z^45 + 785*z^44 + 265*z^43 - 608*z^42 - 373*z^41 + 457*z^40 + 458*z^39 - 280*z^38 - 496*z^37 + 79*z^36 + 431*z^35 + 35*z^34 - 373*z^33 - 130*z^32 + 296*z^31 + 200*z^30 - 188*z^29 - 207*z^28 + 107*z^27 + 202*z^26 - 30*z^25 - 172*z^24 - 23*z^23 + 133*z^22 + 49*z^21 - 105*z^20 - 74*z^19 + 61*z^18 + 70*z^17 - 29*z^16 - 53*z^15 + 16*z^14 + 49*z^13 + 4*z^12 - 36*z^11 - 15*z^10 + 19*z^9 + 12*z^8 - 13*z^7 - 11*z^6 + 8*z^5 + 10*z^4 - 2*z^3 - 5*z^2 + 1

==> output/He_output.txt <==
p_He(z) = -z^404 + 10*z^403 - 43*z^402 + 102*z^401 - 142*z^400 + 120*z^399 - 98*z^398 + 164*z^397 - 210*z^396 + 31*z^395 + 282*z^394 - 454*z^393 + 402*z^392 - 614*z^391 - 690*z^390 - 818*z^389 - 12282*z^388 - 19533*z^387 - 96245*z^386 - 225728*z^385 - 784297*z^384 - 1963592*z^383 - 5760729*z^382 - 14603542*z^381 - 38568773*z^380 - 95039137*z^379 - 235081289*z^378 - 556458496*z^377 - 1306193842*z^376 - 2971682941*z^375 - 6668064194*z^374 - 14602903593*z^373 - 31493515887*z^372 - 66544341139*z^371 - 138461401172*z^370 - 282994907753*z^369 - 569852050762*z^368 - 1129248086843*z^367 - 2206317551614*z^366 - 4248212725953*z^365 - 8071302833686*z^364 - 15130107509144*z^363 - 28007928201583*z^362 - 51203872473094*z^361 - 92510321906124*z^360 - 165205162991486*z^359 - 291759503347833*z^358 - 509673165462285*z^357 - 881058891147218*z^356 - 1507535678182459*z^355 - 2554067317073321*z^354 - 4285501435217047*z^353 - 7123729250794993*z^352 - 11734063946663378*z^351 - 19157588804611374*z^350 - 31008327313501432*z^349 - 49769640389292307*z^348 - 79229587879608231*z^347 - 125123945436714080*z^346 - 196067632548426177*z^345 - 304907930018012081*z^344 - 470658166371490896*z^343 - 721263881672664777*z^342 - 1097503517608971354*z^341 - 1658487350754797989*z^340 - 2489312558160446216*z^339 - 3711705905880112918*z^338 - 5498655467312797547*z^337 - 8094485101688134475*z^336 - 11842120634620805447*z^335 - 17220027589618000494*z^334 - 24891795441715822523*z^333 - 35772498008565214167*z^332 - 51116763386743796135*z^331 - 72635270003711165134*z^330 - 102647650368125814697*z^329 - 144282477107542537586*z^328 - 201736937404001332249*z^327 - 280612779513968276739*z^326 - 388347978978576616211*z^325 - 534769317023647373113*z^324 - 732795188113613121200*z^323 - 999326068134075997061*z^322 - 1356365841681784244358*z^321 - 1832428393827128417664*z^320 - 2464291696903228601885*z^319 - 3299176751046866661094*z^318 - 4397439027146232810030*z^317 - 5835880014881462943295*z^316 - 7711799560625460197951*z^315 - 10147935380661611423331*z^314 - 13298452161374207799244*z^313 - 17356174952112272952571*z^312 - 22561280366680049150286*z^311 - 29211698654894581407204*z^310 - 37675500654855264930513*z^309 - 48405590751522409873461*z^308 - 61957048731357849944848*z^307 - 79007517911068751415011*z^306 - 100381057270030302791192*z^305 - 127075936298870227896638*z^304 - 160296866857519482561264*z^303 - 201492232082984250107534*z^302 - 252396878522285721801725*z^301 - 315081105469498570448122*z^300 - 392006476032877301448493*z^299 - 486089140608661084808745*z^298 - 600771330732912835725289*z^297 - 740101741133373638193397*z^296 - 908825452766495979688853*z^295 - 1112484097815488937951412*z^294 - 1357526860002275483168664*z^293 - 1651432934469443375815471*z^292 - 2002845910296962548176894*z^291 - 2421720547043782302250607*z^290 - 2919482190933359633212727*z^289 - 3509199057925036338722148*z^288 - 4205767310361305761288764*z^287 - 5026108806904102879936469*z^286 - 5989381021778125759358523*z^285 - 7117198555210060323372039*z^284 - 8433865184774485216058863*z^283 - 9966615312067327106912021*z^282 - 11745863097241515579028862*z^281 - 13805457469223380703098702*z^280 - 16182940551738713067825873*z^279 - 18919806949494228024766241*z^278 - 22061760615224927204349485*z^277 - 25658965957039949534446410*z^276 - 29766289061996457441856928*z^275 - 34443524918009998694679294*z^274 - 39755605694923304137085784*z^273 - 45772785258883826675925166*z^272 - 52570794262402379192343908*z^271 - 60230960418103604565671939*z^270 - 68840287752670718283109736*z^269 - 78491489104110527965591724*z^268 - 89282965366091863513379260*z^267 - 101318725699982149279672544*z^266 - 114708242257999624859939136*z^265 - 129566233974459563299644782*z^264 - 146012373411523735968108593*z^263 - 164170911995995262148617971*z^262 - 184170218534865219003955382*z^261 - 206142227613158862856795100*z^260 - 230221794152572949274700533*z^259 - 256545952505555429974891951*z^258 - 285253078243599801106816590*z^257 - 316481953271999936470990688*z^256 - 350370734762813499335889036*z^255 - 387055831225464808672095932*z^254 - 426670688915065626332797047*z^253 - 469344494916361317366633709*z^252 - 515200803068183522255315512*z^251 - 564356092277129226086002343*z^250 - 616918266449020235807858917*z^249 - 672985108814572521927217687*z^248 - 732642702850194337813119597*z^247 - 795963835611377941909781376*z^246 - 863006398347562515119094473*z^245 - 933811802850057967752045951*z^244 - 1008403430542891575950057950*z^243 - 1086785134772778081598191906*z^242 - 1168939814705621902504238495*z^241 - 1254828082452812065786193247*z^240 - 1344387042295427837490728576*z^239 - 1437529203783004522696043233*z^238 - 1534141546946287138261009748*z^237 - 1634084760412854139006700322*z^236 - 1737192668851225157477534459*z^235 - 1843271868339918007605767136*z^234 - 1952101583062362421704590958*z^233 - 2063433758538877613659939011*z^232 - 2176993400614841566270575852*z^231 - 2292479170931667404503865246*z^230 - 2409564242897957732219778283*z^229 - 2527897423480067589012286504*z^228 - 2647104538825507163002929312*z^227 - 2766790082962122792591698567*z^226 - 2886539121070577930466390632*z^225 - 3005919440146861664783976720*z^224 - 3124483931871858653686441532*z^223 - 3241773194095290167950412239*z^222 - 3357318329289716421989675728*z^221 - 3470643920380696760188398374*z^220 - 3581271156462454360909682060*z^219 - 3688721083601739981290363736*z^218 - 3792517948388456206693968794*z^217 - 3892192605390865698045726580*z^216 - 3987285952656042447922861981*z^215 - 4077352363831673720360807275*z^214 - 4161963079133717291674037223*z^213 - 4240709522841574974057880799*z^212 - 4313206509409151937287828947*z^211 - 4379095306791362146065198944*z^210 - 4438046520789651512838421436*z^209 - 4489762771759632642521858298*z^208 - 4533981131007266579577014763*z^207 - 4570475292682420332142758021*z^206 - 4599057453667407264139079500*z^205 - 4619579883241668340572901695*z^204 - 4631936161572443059431369836*z^203 - 4636062075975727079919807528*z^202 - 4631936161572443059431369836*z^201 - 4619579883241668340572901695*z^200 - 4599057453667407264139079500*z^199 - 4570475292682420332142758021*z^198 - 4533981131007266579577014763*z^197 - 4489762771759632642521858298*z^196 - 4438046520789651512838421436*z^195 - 4379095306791362146065198944*z^194 - 4313206509409151937287828947*z^193 - 4240709522841574974057880799*z^192 - 4161963079133717291674037223*z^191 - 4077352363831673720360807275*z^190 - 3987285952656042447922861981*z^189 - 3892192605390865698045726580*z^188 - 3792517948388456206693968794*z^187 - 3688721083601739981290363736*z^186 - 3581271156462454360909682060*z^185 - 3470643920380696760188398374*z^184 - 3357318329289716421989675728*z^183 - 3241773194095290167950412239*z^182 - 3124483931871858653686441532*z^181 - 3005919440146861664783976720*z^180 - 2886539121070577930466390632*z^179 - 2766790082962122792591698567*z^178 - 2647104538825507163002929312*z^177 - 2527897423480067589012286504*z^176 - 2409564242897957732219778283*z^175 - 2292479170931667404503865246*z^174 - 2176993400614841566270575852*z^173 - 2063433758538877613659939011*z^172 - 1952101583062362421704590958*z^171 - 1843271868339918007605767136*z^170 - 1737192668851225157477534459*z^169 - 1634084760412854139006700322*z^168 - 1534141546946287138261009748*z^167 - 1437529203783004522696043233*z^166 - 1344387042295427837490728576*z^165 - 1254828082452812065786193247*z^164 - 1168939814705621902504238495*z^163 - 1086785134772778081598191906*z^162 - 1008403430542891575950057950*z^161 - 933811802850057967752045951*z^160 - 863006398347562515119094473*z^159 - 795963835611377941909781376*z^158 - 732642702850194337813119597*z^157 - 672985108814572521927217687*z^156 - 616918266449020235807858917*z^155 - 564356092277129226086002343*z^154 - 515200803068183522255315512*z^153 - 469344494916361317366633709*z^152 - 426670688915065626332797047*z^151 - 387055831225464808672095932*z^150 - 350370734762813499335889036*z^149 - 316481953271999936470990688*z^148 - 285253078243599801106816590*z^147 - 256545952505555429974891951*z^146 - 230221794152572949274700533*z^145 - 206142227613158862856795100*z^144 - 184170218534865219003955382*z^143 - 164170911995995262148617971*z^142 - 146012373411523735968108593*z^141 - 129566233974459563299644782*z^140 - 114708242257999624859939136*z^139 - 101318725699982149279672544*z^138 - 89282965366091863513379260*z^137 - 78491489104110527965591724*z^136 - 68840287752670718283109736*z^135 - 60230960418103604565671939*z^134 - 52570794262402379192343908*z^133 - 45772785258883826675925166*z^132 - 39755605694923304137085784*z^131 - 34443524918009998694679294*z^130 - 29766289061996457441856928*z^129 - 25658965957039949534446410*z^128 - 22061760615224927204349485*z^127 - 18919806949494228024766241*z^126 - 16182940551738713067825873*z^125 - 13805457469223380703098702*z^124 - 11745863097241515579028862*z^123 - 9966615312067327106912021*z^122 - 8433865184774485216058863*z^121 - 7117198555210060323372039*z^120 - 5989381021778125759358523*z^119 - 5026108806904102879936469*z^118 - 4205767310361305761288764*z^117 - 3509199057925036338722148*z^116 - 2919482190933359633212727*z^115 - 2421720547043782302250607*z^114 - 2002845910296962548176894*z^113 - 1651432934469443375815471*z^112 - 1357526860002275483168664*z^111 - 1112484097815488937951412*z^110 - 908825452766495979688853*z^109 - 740101741133373638193397*z^108 - 600771330732912835725289*z^107 - 486089140608661084808745*z^106 - 392006476032877301448493*z^105 - 315081105469498570448122*z^104 - 252396878522285721801725*z^103 - 201492232082984250107534*z^102 - 160296866857519482561264*z^101 - 127075936298870227896638*z^100 - 100381057270030302791192*z^99 - 79007517911068751415011*z^98 - 61957048731357849944848*z^97 - 48405590751522409873461*z^96 - 37675500654855264930513*z^95 - 29211698654894581407204*z^94 - 22561280366680049150286*z^93 - 17356174952112272952571*z^92 - 13298452161374207799244*z^91 - 10147935380661611423331*z^90 - 7711799560625460197951*z^89 - 5835880014881462943295*z^88 - 4397439027146232810030*z^87 - 3299176751046866661094*z^86 - 2464291696903228601885*z^85 - 1832428393827128417664*z^84 - 1356365841681784244358*z^83 - 999326068134075997061*z^82 - 732795188113613121200*z^81 - 534769317023647373113*z^80 - 388347978978576616211*z^79 - 280612779513968276739*z^78 - 201736937404001332249*z^77 - 144282477107542537586*z^76 - 102647650368125814697*z^75 - 72635270003711165134*z^74 - 51116763386743796135*z^73 - 35772498008565214167*z^72 - 24891795441715822523*z^71 - 17220027589618000494*z^70 - 11842120634620805447*z^69 - 8094485101688134475*z^68 - 5498655467312797547*z^67 - 3711705905880112918*z^66 - 2489312558160446216*z^65 - 1658487350754797989*z^64 - 1097503517608971354*z^63 - 721263881672664777*z^62 - 470658166371490896*z^61 - 304907930018012081*z^60 - 196067632548426177*z^59 - 125123945436714080*z^58 - 79229587879608231*z^57 - 49769640389292307*z^56 - 31008327313501432*z^55 - 19157588804611374*z^54 - 11734063946663378*z^53 - 7123729250794993*z^52 - 4285501435217047*z^51 - 2554067317073321*z^50 - 1507535678182459*z^49 - 881058891147218*z^48 - 509673165462285*z^47 - 291759503347833*z^46 - 165205162991486*z^45 - 92510321906124*z^44 - 51203872473094*z^43 - 28007928201583*z^42 - 15130107509144*z^41 - 8071302833686*z^40 - 4248212725953*z^39 - 2206317551614*z^38 - 1129248086843*z^37 - 569852050762*z^36 - 282994907753*z^35 - 138461401172*z^34 - 66544341139*z^33 - 31493515887*z^32 - 14602903593*z^31 - 6668064194*z^30 - 2971682941*z^29 - 1306193842*z^28 - 556458496*z^27 - 235081289*z^26 - 95039137*z^25 - 38568773*z^24 - 14603542*z^23 - 5760729*z^22 - 1963592*z^21 - 784297*z^20 - 225728*z^19 - 96245*z^18 - 19533*z^17 - 12282*z^16 - 818*z^15 - 690*z^14 - 614*z^13 + 402*z^12 - 454*z^11 + 282*z^10 + 31*z^9 - 210*z^8 + 164*z^7 - 98*z^6 + 120*z^5 - 142*z^4 + 102*z^3 - 43*z^2 + 10*z - 1

q_He(z) = z^455 - 10*z^454 + 43*z^453 - 103*z^452 + 151*z^451 - 154*z^450 + 164*z^449 - 220*z^448 + 181*z^447 + 105*z^446 - 502*z^445 + 814*z^444 - 1210*z^443 + 1919*z^442 - 2658*z^441 + 2937*z^440 - 2673*z^439 + 1937*z^438 - 489*z^437 - 1951*z^436 + 5424*z^435 - 9828*z^434 + 14622*z^433 - 18737*z^432 + 21431*z^431 - 22248*z^430 + 19676*z^429 - 11766*z^428 - 1602*z^427 + 19473*z^426 - 41978*z^425 + 68140*z^424 - 93156*z^423 + 111814*z^422 - 121541*z^421 + 118188*z^420 - 94104*z^419 + 44943*z^418 + 27014*z^417 - 118101*z^416 + 223971*z^415 - 334075*z^414 + 432310*z^413 - 501028*z^412 + 519900*z^411 - 468990*z^410 + 338148*z^409 - 125492*z^408 - 169358*z^407 + 533736*z^406 - 928611*z^405 + 1302927*z^404 - 1609083*z^403 + 1790248*z^402 - 1777559*z^401 + 1520894*z^400 - 1003125*z^399 + 223392*z^398 + 793566*z^397 - 1965513*z^396 + 3163004*z^395 - 4243453*z^394 + 5048319*z^393 - 5399220*z^392 + 5139766*z^391 - 4170329*z^390 + 2450751*z^389 - 29171*z^388 - 2923104*z^387 + 6142029*z^386 - 9305460*z^385 + 12004585*z^384 - 13763546*z^383 + 14165255*z^382 - 12925255*z^381 + 9866495*z^380 - 4968170*z^379 - 1513476*z^378 + 9049827*z^377 - 16932966*z^376 + 24281266*z^375 - 30059249*z^374 + 33256591*z^373 - 33056114*z^372 + 28875499*z^371 - 20472273*z^370 + 8131585*z^369 + 7302541*z^368 - 24519405*z^367 + 41760720*z^366 - 56914708*z^365 + 67830830*z^364 - 72582016*z^363 + 69575347*z^362 - 57842042*z^361 + 37453190*z^360 - 9587733*z^359 - 23656769*z^358 + 59261907*z^357 - 93320568*z^356 + 121524666*z^355 - 139766533*z^354 + 144488966*z^353 - 133134016*z^352 + 104786979*z^351 - 60475409*z^350 + 3102037*z^349 + 62519688*z^348 - 129782347*z^347 + 191030366*z^346 - 238481914*z^345 + 264885914*z^344 - 264390105*z^343 + 233689991*z^342 - 172662986*z^341 + 84470870*z^340 + 24196886*z^339 - 143170264*z^338 + 259915362*z^337 - 361022352*z^336 + 433253499*z^335 - 464863932*z^334 + 447574823*z^333 - 378052093*z^332 + 258433889*z^331 - 96719851*z^330 - 93185045*z^329 + 292695096*z^328 - 480458204*z^327 + 634097705*z^326 - 732521244*z^325 + 759049640*z^324 - 703825986*z^323 + 564997095*z^322 - 349799126*z^321 + 75179183*z^320 + 233511903*z^319 - 545100177*z^318 + 825106687*z^317 - 1039057747*z^316 + 1157117822*z^315 - 1158061178*z^314 + 1031601522*z^313 - 780486506*z^312 + 422128854*z^311 + 12289956*z^310 - 480912959*z^309 + 934728570*z^308 - 1322086868*z^307 + 1594886401*z^306 - 1714405884*z^305 + 1655593457*z^304 - 1411093584*z^303 + 994348239*z^302 - 439179267*z^301 - 203531819*z^300 + 869704478*z^299 - 1487443375*z^298 + 1985327009*z^297 - 2301000461*z^296 + 2387831017*z^295 - 2220965252*z^294 + 1802533689*z^293 - 1162897309*z^292 + 357949127*z^291 + 534962102*z^290 - 1423311926*z^289 + 2209578533*z^288 - 2802562091*z^287 + 3126928254*z^286 - 3132069915*z^285 + 2800062088*z^284 - 2149247185*z^283 + 1233119688*z^282 - 136983773*z^281 - 1028821020*z^280 + 2141032697*z^279 - 3077362254*z^278 + 3728535139*z^277 - 4010180773*z^276 + 3874790118*z^275 - 3318982247*z^274 + 2384408948*z^273 - 1155265264*z^272 - 247948897*z^271 + 1680855816*z^270 - 2990993320*z^269 + 4032953781*z^268 - 4683896547*z^267 + 4859363717*z^266 - 4524230917*z^265 + 3696691649*z^264 - 2448218078*z^263 + 898969595*z^262 + 794358097*z^261 - 2455510084*z^260 + 3906010157*z^259 - 4983820583*z^258 + 5563198511*z^257 - 5569695195*z^256 + 4987541423*z^255 - 3862889658*z^254 + 2302450503*z^253 - 463065208*z^252 - 1465869851*z^251 + 3281468848*z^250 - 4787835535*z^249 + 5818530472*z^248 - 6255650773*z^247 + 6041926971*z^246 - 5188110698*z^245 + 3774788216*z^244 - 1944174375*z^243 - 116115778*z^242 + 2191612222*z^241 - 4062206647*z^240 + 5527108796*z^239 - 6427610546*z^238 + 6662984695*z^237 - 6201652861*z^236 + 5087043576*z^235 - 3433066873*z^234 + 1410409477*z^233 + 770443674*z^232 - 2879676988*z^231 + 4693974301*z^230 - 6021971699*z^229 + 6723414250*z^228 - 6723414250*z^227 + 6021971699*z^226 - 4693974301*z^225 + 2879676988*z^224 - 770443674*z^223 - 1410409477*z^222 + 3433066873*z^221 - 5087043576*z^220 + 6201652861*z^219 - 6662984695*z^218 + 6427610546*z^217 - 5527108796*z^216 + 4062206647*z^215 - 2191612222*z^214 + 116115778*z^213 + 1944174375*z^212 - 3774788216*z^211 + 5188110698*z^210 - 6041926971*z^209 + 6255650773*z^208 - 5818530472*z^207 + 4787835535*z^206 - 3281468848*z^205 + 1465869851*z^204 + 463065208*z^203 - 2302450503*z^202 + 3862889658*z^201 - 4987541423*z^200 + 5569695195*z^199 - 5563198511*z^198 + 4983820583*z^197 - 3906010157*z^196 + 2455510084*z^195 - 794358097*z^194 - 898969595*z^193 + 2448218078*z^192 - 3696691649*z^191 + 4524230917*z^190 - 4859363717*z^189 + 4683896547*z^188 - 4032953781*z^187 + 2990993320*z^186 - 1680855816*z^185 + 247948897*z^184 + 1155265264*z^183 - 2384408948*z^182 + 3318982247*z^181 - 3874790118*z^180 + 4010180773*z^179 - 3728535139*z^178 + 3077362254*z^177 - 2141032697*z^176 + 1028821020*z^175 + 136983773*z^174 - 1233119688*z^173 + 2149247185*z^172 - 2800062088*z^171 + 3132069915*z^170 - 3126928254*z^169 + 2802562091*z^168 - 2209578533*z^167 + 1423311926*z^166 - 534962102*z^165 - 357949127*z^164 + 1162897309*z^163 - 1802533689*z^162 + 2220965252*z^161 - 2387831017*z^160 + 2301000461*z^159 - 1985327009*z^158 + 1487443375*z^157 - 869704478*z^156 + 203531819*z^155 + 439179267*z^154 - 994348239*z^153 + 1411093584*z^152 - 1655593457*z^151 + 1714405884*z^150 - 1594886401*z^149 + 1322086868*z^148 - 934728570*z^147 + 480912959*z^146 - 12289956*z^145 - 422128854*z^144 + 780486506*z^143 - 1031601522*z^142 + 1158061178*z^141 - 1157117822*z^140 + 1039057747*z^139 - 825106687*z^138 + 545100177*z^137 - 233511903*z^136 - 75179183*z^135 + 349799126*z^134 - 564997095*z^133 + 703825986*z^132 - 759049640*z^131 + 732521244*z^130 - 634097705*z^129 + 480458204*z^128 - 292695096*z^127 + 93185045*z^126 + 96719851*z^125 - 258433889*z^124 + 378052093*z^123 - 447574823*z^122 + 464863932*z^121 - 433253499*z^120 + 361022352*z^119 - 259915362*z^118 + 143170264*z^117 - 24196886*z^116 - 84470870*z^115 + 172662986*z^114 - 233689991*z^113 + 264390105*z^112 - 264885914*z^111 + 238481914*z^110 - 191030366*z^109 + 129782347*z^108 - 62519688*z^107 - 3102037*z^106 + 60475409*z^105 - 104786979*z^104 + 133134016*z^103 - 144488966*z^102 + 139766533*z^101 - 121524666*z^100 + 93320568*z^99 - 59261907*z^98 + 23656769*z^97 + 9587733*z^96 - 37453190*z^95 + 57842042*z^94 - 69575347*z^93 + 72582016*z^92 - 67830830*z^91 + 56914708*z^90 - 41760720*z^89 + 24519405*z^88 - 7302541*z^87 - 8131585*z^86 + 20472273*z^85 - 28875499*z^84 + 33056114*z^83 - 33256591*z^82 + 30059249*z^81 - 24281266*z^80 + 16932966*z^79 - 9049827*z^78 + 1513476*z^77 + 4968170*z^76 - 9866495*z^75 + 12925255*z^74 - 14165255*z^73 + 13763546*z^72 - 12004585*z^71 + 9305460*z^70 - 6142029*z^69 + 2923104*z^68 + 29171*z^67 - 2450751*z^66 + 4170329*z^65 - 5139766*z^64 + 5399220*z^63 - 5048319*z^62 + 4243453*z^61 - 3163004*z^60 + 1965513*z^59 - 793566*z^58 - 223392*z^57 + 1003125*z^56 - 1520894*z^55 + 1777559*z^54 - 1790248*z^53 + 1609083*z^52 - 1302927*z^51 + 928611*z^50 - 533736*z^49 + 169358*z^48 + 125492*z^47 - 338148*z^46 + 468990*z^45 - 519900*z^44 + 501028*z^43 - 432310*z^42 + 334075*z^41 - 223971*z^40 + 118101*z^39 - 27014*z^38 - 44943*z^37 + 94104*z^36 - 118188*z^35 + 121541*z^34 - 111814*z^33 + 93156*z^32 - 68140*z^31 + 41978*z^30 - 19473*z^29 + 1602*z^28 + 11766*z^27 - 19676*z^26 + 22248*z^25 - 21431*z^24 + 18737*z^23 - 14622*z^22 + 9828*z^21 - 5424*z^20 + 1951*z^19 + 489*z^18 - 1937*z^17 + 2673*z^16 - 2937*z^15 + 2658*z^14 - 1919*z^13 + 1210*z^12 - 814*z^11 + 502*z^10 - 105*z^9 - 181*z^8 + 220*z^7 - 164*z^6 + 154*z^5 - 151*z^4 + 103*z^3 - 43*z^2 + 10*z - 1

==> output/J1_output.txt <==
p_J1(z) = z^338 - z^337 - 12*z^336 + 8*z^335 + 77*z^334 + 6*z^333 - 34*z^332 + 2062*z^331 + 16490*z^330 + 103789*z^329 + 621541*z^328 + 3450407*z^327 + 17723219*z^326 + 84868565*z^325 + 381538872*z^324 + 1618567763*z^323 + 6507898684*z^322 + 24897523640*z^321 + 90945973350*z^320 + 318167741665*z^319 + 1068970467448*z^318 + 3457660014633*z^317 + 10791261552366*z^316 + 32561998903605*z^315 + 95168966379154*z^314 + 269868526899074*z^313 + 743614178241146*z^312 + 1993853796204552*z^311 + 5208978842734797*z^310 + 13275344114482363*z^309 + 33041099544400058*z^308 + 80394346847660021*z^307 + 191414244930250846*z^306 + 446362510761791675*z^305 + 1020298114643688943*z^304 + 2287863491013645499*z^303 + 5036317696527423831*z^302 + 10891128534312715722*z^301 + 23151985820994184822*z^300 + 48408496764338958538*z^299 + 99613953216017492912*z^298 + 201844665306975944368*z^297 + 402933431814598924677*z^296 + 792823919910924875612*z^295 + 1538314189669830028196*z^294 + 2944593877068743238481*z^293 + 5562826224777842902017*z^292 + 10375860389237773580236*z^291 + 19114891032372149673284*z^290 + 34792965317910233322270*z^289 + 62593407124843712376174*z^288 + 111332546405582622778719*z^287 + 195841463167491535018689*z^286 + 340802458256942213289949*z^285 + 586863920505610957911105*z^284 + 1000286782000762152220463*z^283 + 1688009768543423215745248*z^282 + 2820946955363525218091015*z^281 + 4669670884986099749790731*z^280 + 7658553087166391417795207*z^279 + 12447154620428137391804493*z^278 + 20051480656053645022095874*z^277 + 32023029615139028280403591*z^276 + 50710894801602797135509698*z^275 + 79642182219552103401629333*z^274 + 124069546402812723283045335*z^273 + 191752797734357140198729431*z^272 + 294065653270703886937044531*z^271 + 447550463625581336699250244*z^270 + 676085200415654897806567518*z^269 + 1013880609630309517510305212*z^268 + 1509594184080319680150674807*z^267 + 2231934968877108385116664062*z^266 + 3277243239894804751488833848*z^265 + 4779666427708863963428723199*z^264 + 6924722530254882942052405899*z^263 + 9967250459963027485762255266*z^262 + 14254999593981056849401375961*z^261 + 20259414908132531340753107246*z^260 + 28615536352909218969601967780*z^259 + 40173358416773036918262300839*z^258 + 56063494612025843486753215565*z^257 + 77780567653100256951839928986*z^256 + 107288403873432208957176572585*z^255 + 147151852612495220667216526885*z^254 + 200700878060676823780815960160*z^253 + 272233479272292762176738875546*z^252 + 367264976546083996484734412576*z^251 + 492832246952390993057429830776*z^250 + 657862580405444130226154226325*z^249 + 873617935527338842283155347589*z^248 + 1154226469237396436146713100850*z^247 + 1517314254854879060112796436937*z^246 + 1984751041047777964367036882401*z^245 + 2583524679639461899037831049402*z^244 + 3346759396508258281036034810539*z^243 + 4314893320397828064953015399894*z^242 + 5537030535523330594401317704850*z^241 + 7072482295278050568058071532746*z^240 + 8992510831746082258680838419263*z^239 + 11382287323136427123333409017417*z^238 + 14343072944375273820857739407480*z^237 + 17994628436209316988477254918600*z^236 + 22477853206640513931106484227587*z^235 + 27957649561769547295314885127970*z^234 + 34626001208099084412544638615181*z^233 + 42705247658114440425960461746177*z^232 + 52451527620459587234771681727868*z^231 + 64158354917615514167667696082628*z^230 + 78160280042553373442557677745663*z^229 + 94836579283199674145754612181885*z^228 + 114614901601855759138492492582871*z^227 + 137974791400468972167752831082647*z^226 + 165450993229155389031589589384721*z^225 + 197636432753210309665301374522491*z^224 + 235184757279232671018444480258561*z^223 + 278812309291782334961538962465609*z^222 + 329299398239194057010546907061803*z^221 + 387490729723991488401985107925677*z^220 + 454294847801778954874392406573215*z^219 + 530682445767688801088349515825697*z^218 + 617683404082126968730701681049562*z^217 + 716382421384794191740644504098006*z^216 + 827913116231124797520107029590060*z^215 + 953450493537476273305135999227644*z^214 + 1094201690915302385147448081328786*z^213 + 1251394946161442175133681968908192*z^212 + 1426266758062514477689600327052600*z^211 + 1620047248122810476917206173262878*z^210 + 1833943770428969519401291594006276*z^209 + 2069122860042697096316060701766606*z^208 + 2326690656315637195278581261056980*z^207 + 2607671985433652569042553964352924*z^206 + 2912988335252859836127921092063995*z^205 + 3243435003882816823336820882955862*z^204 + 3599657750188104498616339799676806*z^203 + 3982129318022465392231523303669315*z^202 + 4391126245139559801629109700360087*z^201 + 4826706400897754161761496636230426*z^200 + 5288687722690848049131454281801540*z^199 + 5776628638178225351362287740691258*z^198 + 6289810667678764944046824326549668*z^197 + 6827223697538644653594757254776011*z^196 + 7387554400117901845676986471689259*z^195 + 7969178248767157822582084444610360*z^194 + 8570155536590704114339265197912455*z^193 + 9188231756052243771609415001805546*z^192 + 9820842633060710779575519419675036*z^191 + 10465124034917978843272645793002159*z^190 + 11117926887613320753849722181377068*z^189 + 11775837145944794925165432906119382*z^188 + 12435200761680332374217539286273690*z^187 + 13092153492559299318488911130269693*z^186 + 13742655290720857162560930842140943*z^185 + 14382528905635967601361594388276174*z^184 + 15007502236421344026541082390876482*z^183 + 15613253874157581057931684981980030*z^182 + 16195461189100446412630039952696167*z^181 + 16749850242914798545837251639693766*z^180 + 17272246744519214402223371220468836*z^179 + 17758627221770893406605221151175863*z^178 + 18205169551663020906875882689525378*z^177 + 18608301980164522975707095618422346*z^176 + 18964749770068034919393675286378214*z^175 + 19271578641504247996713119434764333*z^174 + 19526234214903930893347865357215785*z^173 + 19726576729409345350113219062250514*z^172 + 19870910389825125486402797919770422*z^171 + 19958006790457425767978440662133605*z^170 + 19987121972496254272745237919965368*z^169 + 19958006790457425767978440662133605*z^168 + 19870910389825125486402797919770422*z^167 + 19726576729409345350113219062250514*z^166 + 19526234214903930893347865357215785*z^165 + 19271578641504247996713119434764333*z^164 + 18964749770068034919393675286378214*z^163 + 18608301980164522975707095618422346*z^162 + 18205169551663020906875882689525378*z^161 + 17758627221770893406605221151175863*z^160 + 17272246744519214402223371220468836*z^159 + 16749850242914798545837251639693766*z^158 + 16195461189100446412630039952696167*z^157 + 15613253874157581057931684981980030*z^156 + 15007502236421344026541082390876482*z^155 + 14382528905635967601361594388276174*z^154 + 13742655290720857162560930842140943*z^153 + 13092153492559299318488911130269693*z^152 + 12435200761680332374217539286273690*z^151 + 11775837145944794925165432906119382*z^150 + 11117926887613320753849722181377068*z^149 + 10465124034917978843272645793002159*z^148 + 9820842633060710779575519419675036*z^147 + 9188231756052243771609415001805546*z^146 + 8570155536590704114339265197912455*z^145 + 7969178248767157822582084444610360*z^144 + 7387554400117901845676986471689259*z^143 + 6827223697538644653594757254776011*z^142 + 6289810667678764944046824326549668*z^141 + 5776628638178225351362287740691258*z^140 + 5288687722690848049131454281801540*z^139 + 4826706400897754161761496636230426*z^138 + 4391126245139559801629109700360087*z^137 + 3982129318022465392231523303669315*z^136 + 3599657750188104498616339799676806*z^135 + 3243435003882816823336820882955862*z^134 + 2912988335252859836127921092063995*z^133 + 2607671985433652569042553964352924*z^132 + 2326690656315637195278581261056980*z^131 + 2069122860042697096316060701766606*z^130 + 1833943770428969519401291594006276*z^129 + 1620047248122810476917206173262878*z^128 + 1426266758062514477689600327052600*z^127 + 1251394946161442175133681968908192*z^126 + 1094201690915302385147448081328786*z^125 + 953450493537476273305135999227644*z^124 + 827913116231124797520107029590060*z^123 + 716382421384794191740644504098006*z^122 + 617683404082126968730701681049562*z^121 + 530682445767688801088349515825697*z^120 + 454294847801778954874392406573215*z^119 + 387490729723991488401985107925677*z^118 + 329299398239194057010546907061803*z^117 + 278812309291782334961538962465609*z^116 + 235184757279232671018444480258561*z^115 + 197636432753210309665301374522491*z^114 + 165450993229155389031589589384721*z^113 + 137974791400468972167752831082647*z^112 + 114614901601855759138492492582871*z^111 + 94836579283199674145754612181885*z^110 + 78160280042553373442557677745663*z^109 + 64158354917615514167667696082628*z^108 + 52451527620459587234771681727868*z^107 + 42705247658114440425960461746177*z^106 + 34626001208099084412544638615181*z^105 + 27957649561769547295314885127970*z^104 + 22477853206640513931106484227587*z^103 + 17994628436209316988477254918600*z^102 + 14343072944375273820857739407480*z^101 + 11382287323136427123333409017417*z^100 + 8992510831746082258680838419263*z^99 + 7072482295278050568058071532746*z^98 + 5537030535523330594401317704850*z^97 + 4314893320397828064953015399894*z^96 + 3346759396508258281036034810539*z^95 + 2583524679639461899037831049402*z^94 + 1984751041047777964367036882401*z^93 + 1517314254854879060112796436937*z^92 + 1154226469237396436146713100850*z^91 + 873617935527338842283155347589*z^90 + 657862580405444130226154226325*z^89 + 492832246952390993057429830776*z^88 + 367264976546083996484734412576*z^87 + 272233479272292762176738875546*z^86 + 200700878060676823780815960160*z^85 + 147151852612495220667216526885*z^84 + 107288403873432208957176572585*z^83 + 77780567653100256951839928986*z^82 + 56063494612025843486753215565*z^81 + 40173358416773036918262300839*z^80 + 28615536352909218969601967780*z^79 + 20259414908132531340753107246*z^78 + 14254999593981056849401375961*z^77 + 9967250459963027485762255266*z^76 + 6924722530254882942052405899*z^75 + 4779666427708863963428723199*z^74 + 3277243239894804751488833848*z^73 + 2231934968877108385116664062*z^72 + 1509594184080319680150674807*z^71 + 1013880609630309517510305212*z^70 + 676085200415654897806567518*z^69 + 447550463625581336699250244*z^68 + 294065653270703886937044531*z^67 + 191752797734357140198729431*z^66 + 124069546402812723283045335*z^65 + 79642182219552103401629333*z^64 + 50710894801602797135509698*z^63 + 32023029615139028280403591*z^62 + 20051480656053645022095874*z^61 + 12447154620428137391804493*z^60 + 7658553087166391417795207*z^59 + 4669670884986099749790731*z^58 + 2820946955363525218091015*z^57 + 1688009768543423215745248*z^56 + 1000286782000762152220463*z^55 + 586863920505610957911105*z^54 + 340802458256942213289949*z^53 + 195841463167491535018689*z^52 + 111332546405582622778719*z^51 + 62593407124843712376174*z^50 + 34792965317910233322270*z^49 + 19114891032372149673284*z^48 + 10375860389237773580236*z^47 + 5562826224777842902017*z^46 + 2944593877068743238481*z^45 + 1538314189669830028196*z^44 + 792823919910924875612*z^43 + 402933431814598924677*z^42 + 201844665306975944368*z^41 + 99613953216017492912*z^40 + 48408496764338958538*z^39 + 23151985820994184822*z^38 + 10891128534312715722*z^37 + 5036317696527423831*z^36 + 2287863491013645499*z^35 + 1020298114643688943*z^34 + 446362510761791675*z^33 + 191414244930250846*z^32 + 80394346847660021*z^31 + 33041099544400058*z^30 + 13275344114482363*z^29 + 5208978842734797*z^28 + 1993853796204552*z^27 + 743614178241146*z^26 + 269868526899074*z^25 + 95168966379154*z^24 + 32561998903605*z^23 + 10791261552366*z^22 + 3457660014633*z^21 + 1068970467448*z^20 + 318167741665*z^19 + 90945973350*z^18 + 24897523640*z^17 + 6507898684*z^16 + 1618567763*z^15 + 381538872*z^14 + 84868565*z^13 + 17723219*z^12 + 3450407*z^11 + 621541*z^10 + 103789*z^9 + 16490*z^8 + 2062*z^7 - 34*z^6 + 6*z^5 + 77*z^4 + 8*z^3 - 12*z^2 - z + 1

q_J1(z) = z^394 - z^393 - 13*z^392 + 8*z^391 + 83*z^390 - 15*z^389 - 348*z^388 - 87*z^387 + 1084*z^386 + 701*z^385 - 2717*z^384 - 2785*z^383 + 5811*z^382 + 8409*z^381 - 10850*z^380 - 21947*z^379 + 17178*z^378 + 51397*z^377 - 20819*z^376 - 109248*z^375 + 11301*z^374 + 213884*z^373 + 34462*z^372 - 390495*z^371 - 163335*z^370 + 666388*z^369 + 459478*z^368 - 1059784*z^367 - 1060012*z^366 + 1562576*z^365 + 2177967*z^364 - 2105022*z^363 - 4124188*z^362 + 2493065*z^361 + 7312870*z^360 - 2323472*z^359 - 12250339*z^358 + 868828*z^357 + 19491939*z^356 + 3078815*z^355 - 29526670*z^354 - 11389800*z^353 + 42563626*z^352 + 26781476*z^351 - 58195176*z^350 - 52970322*z^349 + 74902410*z^348 + 94738883*z^347 - 89371325*z^346 - 157849697*z^345 + 95587376*z^344 + 248658339*z^343 - 83765458*z^342 - 373286385*z^341 + 39221283*z^340 + 536286953*z^339 + 58782825*z^338 - 738590150*z^337 - 237983661*z^336 + 974537695*z^335 + 533413854*z^334 - 1228085312*z^333 - 986778118*z^332 + 1468186428*z^331 + 1644491681*z^330 - 1643445524*z^329 - 2553695102*z^328 + 1676533780*z^327 + 3755750286*z^326 - 1458997172*z^325 - 5276788324*z^324 + 847405744*z^323 + 7115057859*z^322 + 337948355*z^321 - 9225119105*z^320 - 2310572614*z^319 + 11499014882*z^318 + 5309622832*z^317 - 13745611354*z^316 - 9584327401*z^315 + 15670133864*z^314 + 15370093715*z^313 - 16855624436*z^312 - 22854914851*z^311 + 16749431144*z^310 + 32135338088*z^309 - 14659233955*z^308 - 43163330806*z^307 + 9762330844*z^306 + 55685963164*z^305 - 1132194129*z^304 - 69181163248*z^303 - 12213295142*z^302 + 82795083188*z^301 + 31238817826*z^300 - 95287950365*z^299 - 56792030257*z^298 + 104997385671*z^297 + 89478547433*z^296 - 109828820130*z^295 - 129515287169*z^294 + 107282042577*z^293 + 176567517838*z^292 - 94524536897*z^291 - 229580671149*z^290 + 68520147799*z^289 + 286622704584*z^288 - 26216128184*z^287 - 344752482873*z^286 - 35210031598*z^285 + 399933336505*z^284 + 118047322406*z^283 - 447014810222*z^282 - 223704112750*z^281 + 479802306121*z^280 + 352335582452*z^279 - 491231115985*z^278 - 502470312341*z^277 + 473657591089*z^276 + 670667652995*z^275 - 419272786189*z^274 - 851241530413*z^273 + 320635300849*z^272 + 1036091161923*z^271 - 171305878075*z^270 - 1214677517420*z^269 - 33446279671*z^268 + 1374176783605*z^267 + 295901932193*z^266 - 1499839610009*z^265 - 615166802091*z^264 + 1575573460376*z^263 + 986528539014*z^262 - 1584743177772*z^261 - 1400958253087*z^260 + 1511171218835*z^259 + 1844820026591*z^258 - 1340302238572*z^257 - 2299853102084*z^256 + 1060471505683*z^255 + 2743476807387*z^254 - 664199670613*z^253 - 3149449323119*z^252 + 149422411246*z^251 + 3488889028936*z^250 + 479445861278*z^249 - 3731641081178*z^248 - 1210714897052*z^247 + 3847947055977*z^246 + 2024989247358*z^245 - 3810338936694*z^244 - 2895191883902*z^243 + 3595647687050*z^242 + 3787093813083*z^241 - 3187006932754*z^240 - 4660381216891*z^239 + 2575712355560*z^238 + 5470258277136*z^237 - 1762780372348*z^236 - 6169531335528*z^235 + 760066072102*z^234 + 6711083553730*z^233 + 409179471102*z^232 - 7050616828315*z^231 - 1710412639297*z^230 + 7149499843633*z^229 + 3098621417688*z^228 - 6977538981229*z^227 - 4519881723618*z^226 + 6515476825849*z^225 + 5913602127631*z^224 - 5757027823939*z^223 - 7215360880970*z^222 + 4710285045116*z^221 + 8360200688421*z^220 - 3398353737228*z^219 - 9286195282702*z^218 + 1859111485790*z^217 + 9938060350144*z^216 - 144065494280*z^215 - 10270582932270*z^214 - 1683671077516*z^213 + 10251643019762*z^212 + 3552207745319*z^211 - 9864600909571*z^210 - 5384360195821*z^209 + 9109867243576*z^208 + 7101588665610*z^207 - 8005528869270*z^206 - 8628159490008*z^205 + 6586956997699*z^204 + 9895271168477*z^203 - 4905390595707*z^202 - 10844882616848*z^201 + 3025556064600*z^200 + 11432990696428*z^199 - 1022458408860*z^198 - 11632137750654*z^197 - 1022458408860*z^196 + 11432990696428*z^195 + 3025556064600*z^194 - 10844882616848*z^193 - 4905390595707*z^192 + 9895271168477*z^191 + 6586956997699*z^190 - 8628159490008*z^189 - 8005528869270*z^188 + 7101588665610*z^187 + 9109867243576*z^186 - 5384360195821*z^185 - 9864600909571*z^184 + 3552207745319*z^183 + 10251643019762*z^182 - 1683671077516*z^181 - 10270582932270*z^180 - 144065494280*z^179 + 9938060350144*z^178 + 1859111485790*z^177 - 9286195282702*z^176 - 3398353737228*z^175 + 8360200688421*z^174 + 4710285045116*z^173 - 7215360880970*z^172 - 5757027823939*z^171 + 5913602127631*z^170 + 6515476825849*z^169 - 4519881723618*z^168 - 6977538981229*z^167 + 3098621417688*z^166 + 7149499843633*z^165 - 1710412639297*z^164 - 7050616828315*z^163 + 409179471102*z^162 + 6711083553730*z^161 + 760066072102*z^160 - 6169531335528*z^159 - 1762780372348*z^158 + 5470258277136*z^157 + 2575712355560*z^156 - 4660381216891*z^155 - 3187006932754*z^154 + 3787093813083*z^153 + 3595647687050*z^152 - 2895191883902*z^151 - 3810338936694*z^150 + 2024989247358*z^149 + 3847947055977*z^148 - 1210714897052*z^147 - 3731641081178*z^146 + 479445861278*z^145 + 3488889028936*z^144 + 149422411246*z^143 - 3149449323119*z^142 - 664199670613*z^141 + 2743476807387*z^140 + 1060471505683*z^139 - 2299853102084*z^138 - 1340302238572*z^137 + 1844820026591*z^136 + 1511171218835*z^135 - 1400958253087*z^134 - 1584743177772*z^133 + 986528539014*z^132 + 1575573460376*z^131 - 615166802091*z^130 - 1499839610009*z^129 + 295901932193*z^128 + 1374176783605*z^127 - 33446279671*z^126 - 1214677517420*z^125 - 171305878075*z^124 + 1036091161923*z^123 + 320635300849*z^122 - 851241530413*z^121 - 419272786189*z^120 + 670667652995*z^119 + 473657591089*z^118 - 502470312341*z^117 - 491231115985*z^116 + 352335582452*z^115 + 479802306121*z^114 - 223704112750*z^113 - 447014810222*z^112 + 118047322406*z^111 + 399933336505*z^110 - 35210031598*z^109 - 344752482873*z^108 - 26216128184*z^107 + 286622704584*z^106 + 68520147799*z^105 - 229580671149*z^104 - 94524536897*z^103 + 176567517838*z^102 + 107282042577*z^101 - 129515287169*z^100 - 109828820130*z^99 + 89478547433*z^98 + 104997385671*z^97 - 56792030257*z^96 - 95287950365*z^95 + 31238817826*z^94 + 82795083188*z^93 - 12213295142*z^92 - 69181163248*z^91 - 1132194129*z^90 + 55685963164*z^89 + 9762330844*z^88 - 43163330806*z^87 - 14659233955*z^86 + 32135338088*z^85 + 16749431144*z^84 - 22854914851*z^83 - 16855624436*z^82 + 15370093715*z^81 + 15670133864*z^80 - 9584327401*z^79 - 13745611354*z^78 + 5309622832*z^77 + 11499014882*z^76 - 2310572614*z^75 - 9225119105*z^74 + 337948355*z^73 + 7115057859*z^72 + 847405744*z^71 - 5276788324*z^70 - 1458997172*z^69 + 3755750286*z^68 + 1676533780*z^67 - 2553695102*z^66 - 1643445524*z^65 + 1644491681*z^64 + 1468186428*z^63 - 986778118*z^62 - 1228085312*z^61 + 533413854*z^60 + 974537695*z^59 - 237983661*z^58 - 738590150*z^57 + 58782825*z^56 + 536286953*z^55 + 39221283*z^54 - 373286385*z^53 - 83765458*z^52 + 248658339*z^51 + 95587376*z^50 - 157849697*z^49 - 89371325*z^48 + 94738883*z^47 + 74902410*z^46 - 52970322*z^45 - 58195176*z^44 + 26781476*z^43 + 42563626*z^42 - 11389800*z^41 - 29526670*z^40 + 3078815*z^39 + 19491939*z^38 + 868828*z^37 - 12250339*z^36 - 2323472*z^35 + 7312870*z^34 + 2493065*z^33 - 4124188*z^32 - 2105022*z^31 + 2177967*z^30 + 1562576*z^29 - 1060012*z^28 - 1059784*z^27 + 459478*z^26 + 666388*z^25 - 163335*z^24 - 390495*z^23 + 34462*z^22 + 213884*z^21 + 11301*z^20 - 109248*z^19 - 20819*z^18 + 51397*z^17 + 17178*z^16 - 21947*z^15 - 10850*z^14 + 8409*z^13 + 5811*z^12 - 2785*z^11 - 2717*z^10 + 701*z^9 + 1084*z^8 - 87*z^7 - 348*z^6 - 15*z^5 + 83*z^4 + 8*z^3 - 13*z^2 - z + 1

==> output/J2_output.txt <==
p_J2(z) = z^84 - z^78 - z^76 + z^64 + z^62 + z^60 + z^52 - z^46 - z^38 + z^32 + z^24 + z^22 + z^20 - z^8 - z^6 + 1

q_J2(z) = z^90 - z^84 - z^82 - z^78 + z^72 + z^70 + z^68 + z^64 - z^60 - z^56 + z^54 - z^50 - z^40 + z^36 - z^34 - z^30 + z^26 + z^22 + z^20 + z^18 - z^12 - z^8 - z^6 + 1

==> output/J3_output.txt <==
p_J3(z) = z^294 - 4*z^291 + 5*z^288 - z^285 + 6*z^282 - 6*z^279 + 74*z^276 + 230*z^273 + 1169*z^270 + 3924*z^267 + 12947*z^264 + 36035*z^261 + 93830*z^258 + 220519*z^255 + 486278*z^252 + 998234*z^249 + 1941004*z^246 + 3574433*z^243 + 6292214*z^240 + 10606663*z^237 + 17220122*z^234 + 26979385*z^231 + 40949908*z^228 + 60320551*z^225 + 86473062*z^222 + 120825584*z^219 + 164896886*z^216 + 220093185*z^213 + 287776964*z^210 + 369019887*z^207 + 464692453*z^204 + 575208970*z^201 + 700657510*z^198 + 840553888*z^195 + 994026033*z^192 + 1159583115*z^189 + 1335356226*z^186 + 1518878036*z^183 + 1707378020*z^180 + 1897568666*z^177 + 2085995196*z^174 + 2268828779*z^171 + 2442272557*z^168 + 2602359655*z^165 + 2745413587*z^162 + 2867841989*z^159 + 2966628852*z^156 + 3039104449*z^153 + 3083427736*z^150 + 3098306388*z^147 + 3083427736*z^144 + 3039104449*z^141 + 2966628852*z^138 + 2867841989*z^135 + 2745413587*z^132 + 2602359655*z^129 + 2442272557*z^126 + 2268828779*z^123 + 2085995196*z^120 + 1897568666*z^117 + 1707378020*z^114 + 1518878036*z^111 + 1335356226*z^108 + 1159583115*z^105 + 994026033*z^102 + 840553888*z^99 + 700657510*z^96 + 575208970*z^93 + 464692453*z^90 + 369019887*z^87 + 287776964*z^84 + 220093185*z^81 + 164896886*z^78 + 120825584*z^75 + 86473062*z^72 + 60320551*z^69 + 40949908*z^66 + 26979385*z^63 + 17220122*z^60 + 10606663*z^57 + 6292214*z^54 + 3574433*z^51 + 1941004*z^48 + 998234*z^45 + 486278*z^42 + 220519*z^39 + 93830*z^36 + 36035*z^33 + 12947*z^30 + 3924*z^27 + 1169*z^24 + 230*z^21 + 74*z^18 - 6*z^15 + 6*z^12 - z^9 + 5*z^6 - 4*z^3 + 1

q_J3(z) = z^312 - 4*z^309 + 4*z^306 + 2*z^303 - 4*z^300 + 2*z^297 - 3*z^294 - 4*z^288 + 16*z^285 - 9*z^282 + 2*z^279 - 4*z^276 - 10*z^273 + 12*z^270 - 8*z^267 + 29*z^264 - 25*z^261 + 12*z^258 - 33*z^255 + 17*z^252 + 12*z^249 - 6*z^246 + 37*z^243 - 54*z^240 + 33*z^237 - 63*z^234 + 65*z^231 - 22*z^228 + 25*z^225 + z^222 - 46*z^219 + 41*z^216 - 83*z^213 + 120*z^210 - 79*z^207 + 76*z^204 - 65*z^201 + 13*z^198 + z^195 - 50*z^192 + 108*z^189 - 106*z^186 + 125*z^183 - 134*z^180 + 97*z^177 - 75*z^174 + 25*z^171 + 37*z^168 - 54*z^165 + 100*z^162 - 143*z^159 + 142*z^156 - 143*z^153 + 100*z^150 - 54*z^147 + 37*z^144 + 25*z^141 - 75*z^138 + 97*z^135 - 134*z^132 + 125*z^129 - 106*z^126 + 108*z^123 - 50*z^120 + z^117 + 13*z^114 - 65*z^111 + 76*z^108 - 79*z^105 + 120*z^102 - 83*z^99 + 41*z^96 - 46*z^93 + z^90 + 25*z^87 - 22*z^84 + 65*z^81 - 63*z^78 + 33*z^75 - 54*z^72 + 37*z^69 - 6*z^66 + 12*z^63 + 17*z^60 - 33*z^57 + 12*z^54 - 25*z^51 + 29*z^48 - 8*z^45 + 12*z^42 - 10*z^39 - 4*z^36 + 2*z^33 - 9*z^30 + 16*z^27 - 4*z^24 - 3*z^18 + 2*z^15 - 4*z^12 + 2*z^9 + 4*z^6 - 4*z^3 + 1

==> output/J4_output.txt <==
d	m_d(ρ_J4)
1	0
2	0
3	0
4	1
5	0
6	2
7	2
8	31
9	521
10	60960
11	7118797
12	795955946
13	82311731978
14	7913481260259
15	710626261378014
16	59870236791031387
17	4750878944164976819
18	356315918053926482912
19	25335937081682628234404
20	1712709346464136039102898


==> output/Ly_output.txt <==
d	m_d(ρ_Ly)
1	0
2	0
3	0
4	0
5	0
6	23
7	2104
8	697156
9	191631120
10	47708455027
11	10799224369078
12	2241741549565428
13	429724566554301915
14	76521667937065438823
15	12723002648331825563894
16	1983993225552045023740644
17	291296887703498870501893279
18	40409351588657690983528812854
19	5312766329919166872599793740826
20	663830152923401351687724154029624


==> output/M11_output.txt <==
p_M11(z) = z^38 - z^37 - z^35 + z^34 + z^32 + z^31 + 2*z^29 + z^28 + 2*z^27 + 3*z^26 + 6*z^25 + 7*z^24 + 7*z^23 + 9*z^22 + 8*z^21 + 9*z^20 + 8*z^19 + 9*z^18 + 8*z^17 + 9*z^16 + 7*z^15 + 7*z^14 + 6*z^13 + 3*z^12 + 2*z^11 + z^10 + 2*z^9 + z^7 + z^6 + z^4 - z^3 - z + 1

q_M11(z) = z^48 - z^47 - z^46 - z^45 + z^44 + z^43 + z^42 + 3*z^41 - z^40 - z^39 - 4*z^38 - z^37 - 2*z^36 + 2*z^35 + 4*z^34 + z^32 - z^31 + z^30 - 3*z^29 + z^28 + 2*z^27 - z^26 - 2*z^24 - z^22 + 2*z^21 + z^20 - 3*z^19 + z^18 - z^17 + z^16 + 4*z^14 + 2*z^13 - 2*z^12 - z^11 - 4*z^10 - z^9 - z^8 + 3*z^7 + z^6 + z^5 + z^4 - z^3 - z^2 - z + 1

==> output/M12_output.txt <==
p_M12(z) = -z^48 + z^47 + z^45 - z^44 - z^41 - z^39 + z^38 - 3*z^36 + 2*z^35 - 5*z^34 + z^33 - 9*z^32 + 2*z^31 - 10*z^30 - z^29 - 11*z^28 - 4*z^27 - 9*z^26 - 6*z^25 - 12*z^24 - 6*z^23 - 9*z^22 - 4*z^21 - 11*z^20 - z^19 - 10*z^18 + 2*z^17 - 9*z^16 + z^15 - 5*z^14 + 2*z^13 - 3*z^12 + z^10 - z^9 - z^7 - z^4 + z^3 + z - 1

q_M12(z) = z^59 - z^58 - z^57 - z^56 + z^55 + 2*z^54 - z^53 + 3*z^52 - z^51 + z^50 - 4*z^49 - 2*z^48 + z^47 - z^46 + 5*z^45 - 4*z^44 + 3*z^43 - 3*z^42 + 2*z^41 - 2*z^39 + 7*z^38 - 2*z^37 + 4*z^36 - 8*z^35 - 2*z^32 + 3*z^31 - 6*z^30 + 6*z^29 - 3*z^28 + 2*z^27 + 8*z^24 - 4*z^23 + 2*z^22 - 7*z^21 + 2*z^20 - 2*z^18 + 3*z^17 - 3*z^16 + 4*z^15 - 5*z^14 + z^13 - z^12 + 2*z^11 + 4*z^10 - z^9 + z^8 - 3*z^7 + z^6 - 2*z^5 - z^4 + z^3 + z^2 + z - 1

==> output/M22_output.txt <==
p_M22(z) = z^92 + z^90 - 2*z^86 - 2*z^84 + 4*z^80 + 7*z^78 + 9*z^76 + 11*z^74 + 18*z^72 + 27*z^70 + 44*z^68 + 71*z^66 + 118*z^64 + 173*z^62 + 232*z^60 + 280*z^58 + 331*z^56 + 377*z^54 + 430*z^52 + 472*z^50 + 503*z^48 + 510*z^46 + 503*z^44 + 472*z^42 + 430*z^40 + 377*z^38 + 331*z^36 + 280*z^34 + 232*z^32 + 173*z^30 + 118*z^28 + 71*z^26 + 44*z^24 + 27*z^22 + 18*z^20 + 11*z^18 + 9*z^16 + 7*z^14 + 4*z^12 - 2*z^8 - 2*z^6 + z^2 + 1

q_M22(z) = z^102 + z^100 - z^98 - 4*z^96 - 4*z^94 + 5*z^90 + 7*z^88 + 6*z^86 + 3*z^84 - 2*z^82 - 8*z^80 - 12*z^78 - 9*z^76 - 2*z^74 + 4*z^72 + 7*z^70 + 10*z^68 + 11*z^66 + 7*z^64 - 3*z^62 - 11*z^60 - 11*z^58 - 4*z^56 + 3*z^54 + 6*z^52 + 6*z^50 + 3*z^48 - 4*z^46 - 11*z^44 - 11*z^42 - 3*z^40 + 7*z^38 + 11*z^36 + 10*z^34 + 7*z^32 + 4*z^30 - 2*z^28 - 9*z^26 - 12*z^24 - 8*z^22 - 2*z^20 + 3*z^18 + 6*z^16 + 7*z^14 + 5*z^12 - 4*z^8 - 4*z^6 - z^4 + z^2 + 1

==> output/M23_output.txt <==
p_M23(z) = z^130 - 2*z^129 + z^128 - 2*z^127 + 3*z^126 - z^125 + 3*z^124 - 2*z^120 + 5*z^119 + 10*z^118 + 29*z^117 + 53*z^116 + 107*z^115 + 208*z^114 + 384*z^113 + 721*z^112 + 1289*z^111 + 2297*z^110 + 3905*z^109 + 6518*z^108 + 10545*z^107 + 16727*z^106 + 25895*z^105 + 39267*z^104 + 58362*z^103 + 85133*z^102 + 121987*z^101 + 171819*z^100 + 238076*z^99 + 324771*z^98 + 436460*z^97 + 578224*z^96 + 755534*z^95 + 974281*z^94 + 1240541*z^93 + 1560390*z^92 + 1939758*z^91 + 2384143*z^90 + 2898367*z^89 + 3486368*z^88 + 4150824*z^87 + 4893125*z^86 + 5712824*z^85 + 6607914*z^84 + 7574148*z^83 + 8605511*z^82 + 9693806*z^81 + 10828903*z^80 + 11998825*z^79 + 13189908*z^78 + 14387168*z^77 + 15574413*z^76 + 16734811*z^75 + 17851065*z^74 + 18905977*z^73 + 19882867*z^72 + 20765761*z^71 + 21540011*z^70 + 22192521*z^69 + 22712174*z^68 + 23089917*z^67 + 23319269*z^66 + 23396166*z^65 + 23319269*z^64 + 23089917*z^63 + 22712174*z^62 + 22192521*z^61 + 21540011*z^60 + 20765761*z^59 + 19882867*z^58 + 18905977*z^57 + 17851065*z^56 + 16734811*z^55 + 15574413*z^54 + 14387168*z^53 + 13189908*z^52 + 11998825*z^51 + 10828903*z^50 + 9693806*z^49 + 8605511*z^48 + 7574148*z^47 + 6607914*z^46 + 5712824*z^45 + 4893125*z^44 + 4150824*z^43 + 3486368*z^42 + 2898367*z^41 + 2384143*z^40 + 1939758*z^39 + 1560390*z^38 + 1240541*z^37 + 974281*z^36 + 755534*z^35 + 578224*z^34 + 436460*z^33 + 324771*z^32 + 238076*z^31 + 171819*z^30 + 121987*z^29 + 85133*z^28 + 58362*z^27 + 39267*z^26 + 25895*z^25 + 16727*z^24 + 10545*z^23 + 6518*z^22 + 3905*z^21 + 2297*z^20 + 1289*z^19 + 721*z^18 + 384*z^17 + 208*z^16 + 107*z^15 + 53*z^14 + 29*z^13 + 10*z^12 + 5*z^11 - 2*z^10 + 3*z^6 - z^5 + 3*z^4 - 2*z^3 + z^2 - 2*z + 1

q_M23(z) = z^152 - 2*z^151 - z^149 + 3*z^148 + z^147 + z^146 + z^145 - 4*z^144 - 8*z^142 - 3*z^140 + 11*z^139 + 5*z^138 + 7*z^137 + 6*z^136 - 6*z^134 - 20*z^133 - 12*z^132 - 15*z^131 + 8*z^130 + 9*z^129 + 22*z^128 + 18*z^127 + 23*z^126 - 4*z^125 - 23*z^124 - 26*z^123 - 21*z^122 - 7*z^121 - z^120 + 26*z^119 + 23*z^118 + 31*z^117 + 3*z^116 - 25*z^115 - 34*z^114 - 27*z^113 - 14*z^112 - 6*z^111 + 36*z^110 + 57*z^109 + 42*z^108 + 15*z^107 - 31*z^106 - 45*z^105 - 59*z^104 - 37*z^103 - 21*z^102 + 32*z^101 + 79*z^100 + 63*z^99 + 30*z^98 - 15*z^97 - 34*z^96 - 75*z^95 - 68*z^94 - 41*z^93 + 27*z^92 + 77*z^91 + 90*z^90 + 54*z^89 + 16*z^88 - 20*z^87 - 85*z^86 - 96*z^85 - 73*z^84 + 14*z^83 + 52*z^82 + 81*z^81 + 67*z^80 + 38*z^79 + 6*z^78 - 73*z^77 - 86*z^76 - 73*z^75 + 6*z^74 + 38*z^73 + 67*z^72 + 81*z^71 + 52*z^70 + 14*z^69 - 73*z^68 - 96*z^67 - 85*z^66 - 20*z^65 + 16*z^64 + 54*z^63 + 90*z^62 + 77*z^61 + 27*z^60 - 41*z^59 - 68*z^58 - 75*z^57 - 34*z^56 - 15*z^55 + 30*z^54 + 63*z^53 + 79*z^52 + 32*z^51 - 21*z^50 - 37*z^49 - 59*z^48 - 45*z^47 - 31*z^46 + 15*z^45 + 42*z^44 + 57*z^43 + 36*z^42 - 6*z^41 - 14*z^40 - 27*z^39 - 34*z^38 - 25*z^37 + 3*z^36 + 31*z^35 + 23*z^34 + 26*z^33 - z^32 - 7*z^31 - 21*z^30 - 26*z^29 - 23*z^28 - 4*z^27 + 23*z^26 + 18*z^25 + 22*z^24 + 9*z^23 + 8*z^22 - 15*z^21 - 12*z^20 - 20*z^19 - 6*z^18 + 6*z^16 + 7*z^15 + 5*z^14 + 11*z^13 - 3*z^12 - 8*z^10 - 4*z^8 + z^7 + z^6 + z^5 + 3*z^4 - z^3 - 2*z + 1

==> output/M24_output.txt <==
p_M24(z) = -z^174 + 2*z^173 - z^172 + z^171 - z^170 - z^169 + z^168 - 2*z^167 + 2*z^166 - 3*z^165 + 3*z^164 - z^163 - 5*z^162 + 3*z^161 - 18*z^160 + z^159 - 44*z^158 - 15*z^157 - 123*z^156 - 95*z^155 - 352*z^154 - 419*z^153 - 979*z^152 - 1386*z^151 - 2743*z^150 - 3978*z^149 - 7200*z^148 - 10656*z^147 - 17766*z^146 - 26208*z^145 - 41479*z^144 - 60197*z^143 - 91415*z^142 - 130465*z^141 - 190849*z^140 - 267542*z^139 - 379844*z^138 - 521708*z^137 - 721484*z^136 - 972431*z^135 - 1312725*z^134 - 1736769*z^133 - 2294881*z^132 - 2981386*z^131 - 3862923*z^130 - 4933352*z^129 - 6275109*z^128 - 7884000*z^127 - 9859357*z^126 - 12193732*z^125 - 15006852*z^124 - 18286147*z^123 - 22166013*z^122 - 26628531*z^121 - 31820652*z^120 - 37708839*z^119 - 44453067*z^118 - 51998716*z^117 - 60506276*z^116 - 69898731*z^115 - 80333069*z^114 - 91693641*z^113 - 104133295*z^112 - 117494453*z^111 - 131910449*z^110 - 147182092*z^109 - 163422881*z^108 - 180377899*z^107 - 198145504*z^106 - 216419921*z^105 - 235271880*z^104 - 254354602*z^103 - 273722482*z^102 - 292980163*z^101 - 312178091*z^100 - 330891550*z^99 - 349161698*z^98 - 366552628*z^97 - 383117543*z^96 - 398408540*z^95 - 412507974*z^94 - 424983038*z^93 - 435940485*z^92 - 444980846*z^91 - 452259117*z^90 - 457405089*z^89 - 460631219*z^88 - 461620790*z^87 - 460631219*z^86 - 457405089*z^85 - 452259117*z^84 - 444980846*z^83 - 435940485*z^82 - 424983038*z^81 - 412507974*z^80 - 398408540*z^79 - 383117543*z^78 - 366552628*z^77 - 349161698*z^76 - 330891550*z^75 - 312178091*z^74 - 292980163*z^73 - 273722482*z^72 - 254354602*z^71 - 235271880*z^70 - 216419921*z^69 - 198145504*z^68 - 180377899*z^67 - 163422881*z^66 - 147182092*z^65 - 131910449*z^64 - 117494453*z^63 - 104133295*z^62 - 91693641*z^61 - 80333069*z^60 - 69898731*z^59 - 60506276*z^58 - 51998716*z^57 - 44453067*z^56 - 37708839*z^55 - 31820652*z^54 - 26628531*z^53 - 22166013*z^52 - 18286147*z^51 - 15006852*z^50 - 12193732*z^49 - 9859357*z^48 - 7884000*z^47 - 6275109*z^46 - 4933352*z^45 - 3862923*z^44 - 2981386*z^43 - 2294881*z^42 - 1736769*z^41 - 1312725*z^40 - 972431*z^39 - 721484*z^38 - 521708*z^37 - 379844*z^36 - 267542*z^35 - 190849*z^34 - 130465*z^33 - 91415*z^32 - 60197*z^31 - 41479*z^30 - 26208*z^29 - 17766*z^28 - 10656*z^27 - 7200*z^26 - 3978*z^25 - 2743*z^24 - 1386*z^23 - 979*z^22 - 419*z^21 - 352*z^20 - 95*z^19 - 123*z^18 - 15*z^17 - 44*z^16 + z^15 - 18*z^14 + 3*z^13 - 5*z^12 - z^11 + 3*z^10 - 3*z^9 + 2*z^8 - 2*z^7 + z^6 - z^5 - z^4 + z^3 - z^2 + 2*z - 1

q_M24(z) = z^197 - 2*z^196 + z^193 + 3*z^192 - 3*z^191 + 3*z^190 - 5*z^189 + 3*z^188 - 3*z^187 - 2*z^186 + 3*z^185 + 8*z^183 - 11*z^182 + 7*z^181 - 9*z^180 + 10*z^179 - 5*z^178 + 4*z^176 - 2*z^175 + 15*z^174 - 22*z^173 + 11*z^172 - 17*z^171 + 17*z^170 - 18*z^169 + 3*z^168 + 2*z^167 + 6*z^166 + 21*z^165 - 26*z^164 + 17*z^163 - 25*z^162 + 37*z^161 - 30*z^160 + 15*z^159 - 2*z^158 + 10*z^157 + 12*z^156 - 42*z^155 + 15*z^154 - 36*z^153 + 45*z^152 - 40*z^151 + 17*z^150 - z^149 + 25*z^148 + 15*z^147 - 35*z^146 + 27*z^145 - 31*z^144 + 48*z^143 - 45*z^142 + 19*z^141 + 24*z^139 + z^138 - 61*z^137 + 21*z^136 - 39*z^135 + 44*z^134 - 43*z^133 + 31*z^132 + 13*z^131 + 25*z^130 + 12*z^129 - 64*z^128 + 48*z^127 - 30*z^126 + 50*z^125 - 59*z^124 + 31*z^123 + 13*z^122 + 7*z^120 - 83*z^119 + 46*z^118 - 47*z^117 + 50*z^116 - 67*z^115 + 58*z^114 + 35*z^113 + 10*z^112 + 6*z^111 - 73*z^110 + 67*z^109 - 52*z^108 + 67*z^107 - 80*z^106 + 59*z^105 + 11*z^104 - 12*z^103 - 22*z^102 - 78*z^101 + 75*z^100 - 66*z^99 + 66*z^98 - 75*z^97 + 78*z^96 + 22*z^95 + 12*z^94 - 11*z^93 - 59*z^92 + 80*z^91 - 67*z^90 + 52*z^89 - 67*z^88 + 73*z^87 - 6*z^86 - 10*z^85 - 35*z^84 - 58*z^83 + 67*z^82 - 50*z^81 + 47*z^80 - 46*z^79 + 83*z^78 - 7*z^77 - 13*z^75 - 31*z^74 + 59*z^73 - 50*z^72 + 30*z^71 - 48*z^70 + 64*z^69 - 12*z^68 - 25*z^67 - 13*z^66 - 31*z^65 + 43*z^64 - 44*z^63 + 39*z^62 - 21*z^61 + 61*z^60 - z^59 - 24*z^58 - 19*z^56 + 45*z^55 - 48*z^54 + 31*z^53 - 27*z^52 + 35*z^51 - 15*z^50 - 25*z^49 + z^48 - 17*z^47 + 40*z^46 - 45*z^45 + 36*z^44 - 15*z^43 + 42*z^42 - 12*z^41 - 10*z^40 + 2*z^39 - 15*z^38 + 30*z^37 - 37*z^36 + 25*z^35 - 17*z^34 + 26*z^33 - 21*z^32 - 6*z^31 - 2*z^30 - 3*z^29 + 18*z^28 - 17*z^27 + 17*z^26 - 11*z^25 + 22*z^24 - 15*z^23 + 2*z^22 - 4*z^21 + 5*z^19 - 10*z^18 + 9*z^17 - 7*z^16 + 11*z^15 - 8*z^14 - 3*z^12 + 2*z^11 + 3*z^10 - 3*z^9 + 5*z^8 - 3*z^7 + 3*z^6 - 3*z^5 - z^4 + 2*z - 1

==> output/M_output.txt <==
d	m_d(ρ_M)
1	0
2	1
3	1
4	2
5	2
6	6
7	6
8	16
9	27
10	68
11	182
12	956
13	154456
14	1871415503
15	24516207702478
16	301686805860518784
17	3494221792899144019204
18	38222902984683548096665300
19	396111990304147412725786272395
20	3899762155679343459701368383841000


==> output/McL_output.txt <==
p_McL(z) = z^172 - 3*z^171 + 4*z^170 - 5*z^169 + 7*z^168 - 9*z^167 + 11*z^166 - 12*z^165 + 14*z^164 - 18*z^163 + 23*z^162 - 25*z^161 + 26*z^160 - 28*z^159 + 34*z^158 - 35*z^157 + 40*z^156 - 32*z^155 + 50*z^154 - 27*z^153 + 83*z^152 + z^151 + 146*z^150 + 111*z^149 + 321*z^148 + 380*z^147 + 777*z^146 + 1052*z^145 + 1839*z^144 + 2630*z^143 + 4183*z^142 + 6062*z^141 + 9156*z^140 + 13015*z^139 + 19024*z^138 + 26665*z^137 + 37560*z^136 + 51779*z^135 + 71198*z^134 + 95919*z^133 + 129019*z^132 + 170698*z^131 + 224315*z^130 + 291497*z^129 + 375955*z^128 + 479238*z^127 + 607031*z^126 + 761159*z^125 + 946789*z^124 + 1168058*z^123 + 1430036*z^122 + 1735773*z^121 + 2092539*z^120 + 2502959*z^119 + 2971793*z^118 + 3504220*z^117 + 4103320*z^116 + 4770863*z^115 + 5511664*z^114 + 6325832*z^113 + 7212382*z^112 + 8173766*z^111 + 9206330*z^110 + 10305755*z^109 + 11470401*z^108 + 12693931*z^107 + 13966176*z^106 + 15284111*z^105 + 16635711*z^104 + 18009309*z^103 + 19396946*z^102 + 20786551*z^101 + 22161475*z^100 + 23514883*z^99 + 24831754*z^98 + 26096491*z^97 + 27300964*z^96 + 28432744*z^95 + 29475555*z^94 + 30424660*z^93 + 31269229*z^92 + 31995771*z^91 + 32602719*z^90 + 33082778*z^89 + 33426313*z^88 + 33634893*z^87 + 33706654*z^86 + 33634893*z^85 + 33426313*z^84 + 33082778*z^83 + 32602719*z^82 + 31995771*z^81 + 31269229*z^80 + 30424660*z^79 + 29475555*z^78 + 28432744*z^77 + 27300964*z^76 + 26096491*z^75 + 24831754*z^74 + 23514883*z^73 + 22161475*z^72 + 20786551*z^71 + 19396946*z^70 + 18009309*z^69 + 16635711*z^68 + 15284111*z^67 + 13966176*z^66 + 12693931*z^65 + 11470401*z^64 + 10305755*z^63 + 9206330*z^62 + 8173766*z^61 + 7212382*z^60 + 6325832*z^59 + 5511664*z^58 + 4770863*z^57 + 4103320*z^56 + 3504220*z^55 + 2971793*z^54 + 2502959*z^53 + 2092539*z^52 + 1735773*z^51 + 1430036*z^50 + 1168058*z^49 + 946789*z^48 + 761159*z^47 + 607031*z^46 + 479238*z^45 + 375955*z^44 + 291497*z^43 + 224315*z^42 + 170698*z^41 + 129019*z^40 + 95919*z^39 + 71198*z^38 + 51779*z^37 + 37560*z^36 + 26665*z^35 + 19024*z^34 + 13015*z^33 + 9156*z^32 + 6062*z^31 + 4183*z^30 + 2630*z^29 + 1839*z^28 + 1052*z^27 + 777*z^26 + 380*z^25 + 321*z^24 + 111*z^23 + 146*z^22 + z^21 + 83*z^20 - 27*z^19 + 50*z^18 - 32*z^17 + 40*z^16 - 35*z^15 + 34*z^14 - 28*z^13 + 26*z^12 - 25*z^11 + 23*z^10 - 18*z^9 + 14*z^8 - 12*z^7 + 11*z^6 - 9*z^5 + 7*z^4 - 5*z^3 + 4*z^2 - 3*z + 1

q_McL(z) = z^194 - 3*z^193 + 3*z^192 - 2*z^191 + 3*z^190 - 5*z^189 + 6*z^188 - 5*z^187 + 5*z^186 - 7*z^185 + 10*z^184 - 10*z^183 + 7*z^182 - 5*z^181 + 3*z^180 - 5*z^179 + 5*z^178 - z^177 - 6*z^176 + 9*z^175 - 7*z^174 + 11*z^173 - 18*z^172 + 30*z^171 - 31*z^170 + 30*z^169 - 29*z^168 + 34*z^167 - 45*z^166 + 46*z^165 - 45*z^164 + 34*z^163 - 40*z^162 + 42*z^161 - 43*z^160 + 26*z^159 - 6*z^158 + 6*z^157 - 3*z^156 + 7*z^155 + 18*z^154 - 31*z^153 + 55*z^152 - 53*z^151 + 57*z^150 - 74*z^149 + 91*z^148 - 116*z^147 + 96*z^146 - 100*z^145 + 92*z^144 - 128*z^143 + 126*z^142 - 121*z^141 + 101*z^140 - 81*z^139 + 96*z^138 - 76*z^137 + 82*z^136 - 24*z^135 + 20*z^134 + 8*z^133 + 9*z^132 + 16*z^131 - 64*z^130 + 90*z^129 - 133*z^128 + 102*z^127 - 143*z^126 + 133*z^125 - 200*z^124 + 189*z^123 - 198*z^122 + 184*z^121 - 184*z^120 + 237*z^119 - 209*z^118 + 222*z^117 - 133*z^116 + 159*z^115 - 125*z^114 + 155*z^113 - 108*z^112 + 53*z^111 - 30*z^110 - 17*z^109 - 24*z^108 - 63*z^107 + 76*z^106 - 180*z^105 + 148*z^104 - 165*z^103 + 164*z^102 - 204*z^101 + 276*z^100 - 244*z^99 + 274*z^98 - 206*z^97 + 274*z^96 - 244*z^95 + 276*z^94 - 204*z^93 + 164*z^92 - 165*z^91 + 148*z^90 - 180*z^89 + 76*z^88 - 63*z^87 - 24*z^86 - 17*z^85 - 30*z^84 + 53*z^83 - 108*z^82 + 155*z^81 - 125*z^80 + 159*z^79 - 133*z^78 + 222*z^77 - 209*z^76 + 237*z^75 - 184*z^74 + 184*z^73 - 198*z^72 + 189*z^71 - 200*z^70 + 133*z^69 - 143*z^68 + 102*z^67 - 133*z^66 + 90*z^65 - 64*z^64 + 16*z^63 + 9*z^62 + 8*z^61 + 20*z^60 - 24*z^59 + 82*z^58 - 76*z^57 + 96*z^56 - 81*z^55 + 101*z^54 - 121*z^53 + 126*z^52 - 128*z^51 + 92*z^50 - 100*z^49 + 96*z^48 - 116*z^47 + 91*z^46 - 74*z^45 + 57*z^44 - 53*z^43 + 55*z^42 - 31*z^41 + 18*z^40 + 7*z^39 - 3*z^38 + 6*z^37 - 6*z^36 + 26*z^35 - 43*z^34 + 42*z^33 - 40*z^32 + 34*z^31 - 45*z^30 + 46*z^29 - 45*z^28 + 34*z^27 - 29*z^26 + 30*z^25 - 31*z^24 + 30*z^23 - 18*z^22 + 11*z^21 - 7*z^20 + 9*z^19 - 6*z^18 - z^17 + 5*z^16 - 5*z^15 + 3*z^14 - 5*z^13 + 7*z^12 - 10*z^11 + 10*z^10 - 7*z^9 + 5*z^8 - 5*z^7 + 6*z^6 - 5*z^5 + 3*z^4 - 2*z^3 + 3*z^2 - 3*z + 1

==> output/O_N_output.txt <==
d	m_d(ρ_O'N)
1	0
2	0
3	0
4	0
5	0
6	16
7	0
8	0
9	426595
10	0
11	0
12	14039408007
13	0
14	0
15	230067642077481
16	0
17	0
18	2156054521642634391
19	0
20	0


==> output/Ru_output.txt <==
p_Ru(z) = z^448 - 3*z^446 + 2*z^444 - 2*z^442 + 9*z^440 - 8*z^438 + 3*z^436 - 14*z^434 + 27*z^432 - 19*z^430 + 95*z^428 + 43*z^426 + 876*z^424 + 2028*z^422 + 9263*z^420 + 26197*z^418 + 86260*z^416 + 237078*z^414 + 664455*z^412 + 1695761*z^410 + 4257243*z^408 + 10066582*z^406 + 23193342*z^404 + 51137295*z^402 + 109714390*z^400 + 227272398*z^398 + 458724148*z^396 + 899094323*z^394 + 1720538795*z^392 + 3210265384*z^390 + 5860641920*z^388 + 10464241729*z^386 + 18317300028*z^384 + 31436676447*z^382 + 52988101812*z^380 + 87742573951*z^378 + 142920466073*z^376 + 229083476088*z^374 + 361699059731*z^372 + 562769718816*z^370 + 863568495431*z^368 + 1307433161574*z^366 + 1954291197001*z^364 + 2885172515888*z^362 + 4209305649742*z^360 + 6070993711407*z^358 + 8660179590380*z^356 + 12222335422304*z^354 + 17073406713192*z^352 + 23613224702425*z^350 + 32345585324760*z^348 + 43895346605953*z^346 + 59034023358207*z^344 + 78700136917095*z^342 + 104030082539519*z^340 + 136380451044446*z^338 + 177363070994314*z^336 + 228866969822827*z^334 + 293095482978449*z^332 + 372584378856415*z^330 + 470237900284008*z^328 + 589338512694967*z^326 + 733577889107645*z^324 + 907052963094922*z^322 + 1114287396673651*z^320 + 1360208342668112*z^318 + 1650154037819275*z^316 + 1989826073935684*z^314 + 2385279567879128*z^312 + 2842846895919935*z^310 + 3369108436486992*z^308 + 3970785612846736*z^306 + 4654692390483612*z^304 + 5427597947033963*z^302 + 6296161725209040*z^300 + 7266768845403668*z^298 + 8345454263759944*z^296 + 9537716835066180*z^294 + 10848440661026331*z^292 + 12281696153314973*z^290 + 13840668656075655*z^288 + 15527456649425923*z^286 + 17343018931918765*z^284 + 19286981031643866*z^282 + 21357612483109724*z^280 + 23551652468473594*z^278 + 25864327978504437*z^276 + 28289208691532007*z^274 + 30818275120390591*z^272 + 33441810841840128*z^270 + 36148527225062160*z^268 + 38925498486128624*z^266 + 41758346435232512*z^264 + 44631220617832120*z^262 + 47527042885742477*z^260 + 50427531287196532*z^258 + 53313500359059044*z^256 + 56164923641766097*z^254 + 58961281633960551*z^252 + 61681654076036424*z^250 + 64305103765202149*z^248 + 66810786365855079*z^246 + 69178355067950145*z^244 + 71388072972304571*z^242 + 73421221240595947*z^240 + 75260197422836536*z^238 + 76888908627899002*z^236 + 78292838827865226*z^234 + 79459408944258070*z^232 + 80377997382998925*z^230 + 81040250915256812*z^228 + 81440045506311200*z^226 + 81573735394828930*z^224 + 81440045506311200*z^222 + 81040250915256812*z^220 + 80377997382998925*z^218 + 79459408944258070*z^216 + 78292838827865226*z^214 + 76888908627899002*z^212 + 75260197422836536*z^210 + 73421221240595947*z^208 + 71388072972304571*z^206 + 69178355067950145*z^204 + 66810786365855079*z^202 + 64305103765202149*z^200 + 61681654076036424*z^198 + 58961281633960551*z^196 + 56164923641766097*z^194 + 53313500359059044*z^192 + 50427531287196532*z^190 + 47527042885742477*z^188 + 44631220617832120*z^186 + 41758346435232512*z^184 + 38925498486128624*z^182 + 36148527225062160*z^180 + 33441810841840128*z^178 + 30818275120390591*z^176 + 28289208691532007*z^174 + 25864327978504437*z^172 + 23551652468473594*z^170 + 21357612483109724*z^168 + 19286981031643866*z^166 + 17343018931918765*z^164 + 15527456649425923*z^162 + 13840668656075655*z^160 + 12281696153314973*z^158 + 10848440661026331*z^156 + 9537716835066180*z^154 + 8345454263759944*z^152 + 7266768845403668*z^150 + 6296161725209040*z^148 + 5427597947033963*z^146 + 4654692390483612*z^144 + 3970785612846736*z^142 + 3369108436486992*z^140 + 2842846895919935*z^138 + 2385279567879128*z^136 + 1989826073935684*z^134 + 1650154037819275*z^132 + 1360208342668112*z^130 + 1114287396673651*z^128 + 907052963094922*z^126 + 733577889107645*z^124 + 589338512694967*z^122 + 470237900284008*z^120 + 372584378856415*z^118 + 293095482978449*z^116 + 228866969822827*z^114 + 177363070994314*z^112 + 136380451044446*z^110 + 104030082539519*z^108 + 78700136917095*z^106 + 59034023358207*z^104 + 43895346605953*z^102 + 32345585324760*z^100 + 23613224702425*z^98 + 17073406713192*z^96 + 12222335422304*z^94 + 8660179590380*z^92 + 6070993711407*z^90 + 4209305649742*z^88 + 2885172515888*z^86 + 1954291197001*z^84 + 1307433161574*z^82 + 863568495431*z^80 + 562769718816*z^78 + 361699059731*z^76 + 229083476088*z^74 + 142920466073*z^72 + 87742573951*z^70 + 52988101812*z^68 + 31436676447*z^66 + 18317300028*z^64 + 10464241729*z^62 + 5860641920*z^60 + 3210265384*z^58 + 1720538795*z^56 + 899094323*z^54 + 458724148*z^52 + 227272398*z^50 + 109714390*z^48 + 51137295*z^46 + 23193342*z^44 + 10066582*z^42 + 4257243*z^40 + 1695761*z^38 + 664455*z^36 + 237078*z^34 + 86260*z^32 + 26197*z^30 + 9263*z^28 + 2028*z^26 + 876*z^24 + 43*z^22 + 95*z^20 - 19*z^18 + 27*z^16 - 14*z^14 + 3*z^12 - 8*z^10 + 9*z^8 - 2*z^6 + 2*z^4 - 3*z^2 + 1

q_Ru(z) = z^476 - 3*z^474 + z^472 + z^470 + 6*z^468 - 3*z^466 - 11*z^464 + 3*z^462 + 4*z^460 + 15*z^458 - 20*z^456 + 2*z^454 - 2*z^452 + 20*z^450 - 8*z^448 - 17*z^446 + 17*z^444 - 16*z^442 + 25*z^440 - 53*z^438 + 56*z^436 - 11*z^434 + 25*z^432 - 54*z^430 - 13*z^428 + 60*z^426 - 20*z^424 + 41*z^422 - 134*z^420 + 114*z^418 - 51*z^416 + 104*z^414 - 102*z^412 + 2*z^410 + 36*z^408 - 46*z^406 + 91*z^404 - 163*z^402 + 207*z^400 - 172*z^398 + 143*z^396 - 184*z^394 + 133*z^392 + 48*z^390 - 88*z^388 + 52*z^386 - 231*z^384 + 365*z^382 - 223*z^380 + 219*z^378 - 345*z^376 + 183*z^374 + 13*z^372 - 19*z^370 + 120*z^368 - 317*z^366 + 387*z^364 - 394*z^362 + 406*z^360 - 356*z^358 + 290*z^356 - 166*z^354 - 73*z^352 + 166*z^350 - 238*z^348 + 534*z^346 - 570*z^344 + 432*z^342 - 542*z^340 + 492*z^338 - 142*z^336 + 10*z^334 + 8*z^332 - 377*z^330 + 584*z^328 - 467*z^326 + 616*z^324 - 704*z^322 + 427*z^320 - 294*z^318 + 201*z^316 + 124*z^314 - 321*z^312 + 423*z^310 - 610*z^308 + 634*z^306 - 532*z^304 + 561*z^302 - 370*z^300 + 40*z^298 - 19*z^296 - 193*z^294 + 591*z^292 - 517*z^290 + 413*z^288 - 703*z^286 + 527*z^284 - 73*z^282 + 169*z^280 - 107*z^278 - 388*z^276 + 472*z^274 - 293*z^272 + 515*z^270 - 572*z^268 + 280*z^266 - 188*z^264 + 73*z^262 + 130*z^260 - 184*z^258 + 352*z^256 - 453*z^254 + 204*z^252 - 234*z^250 + 370*z^248 + 19*z^246 - 270*z^244 - 10*z^242 - 177*z^240 + 572*z^238 - 177*z^236 - 10*z^234 - 270*z^232 + 19*z^230 + 370*z^228 - 234*z^226 + 204*z^224 - 453*z^222 + 352*z^220 - 184*z^218 + 130*z^216 + 73*z^214 - 188*z^212 + 280*z^210 - 572*z^208 + 515*z^206 - 293*z^204 + 472*z^202 - 388*z^200 - 107*z^198 + 169*z^196 - 73*z^194 + 527*z^192 - 703*z^190 + 413*z^188 - 517*z^186 + 591*z^184 - 193*z^182 - 19*z^180 + 40*z^178 - 370*z^176 + 561*z^174 - 532*z^172 + 634*z^170 - 610*z^168 + 423*z^166 - 321*z^164 + 124*z^162 + 201*z^160 - 294*z^158 + 427*z^156 - 704*z^154 + 616*z^152 - 467*z^150 + 584*z^148 - 377*z^146 + 8*z^144 + 10*z^142 - 142*z^140 + 492*z^138 - 542*z^136 + 432*z^134 - 570*z^132 + 534*z^130 - 238*z^128 + 166*z^126 - 73*z^124 - 166*z^122 + 290*z^120 - 356*z^118 + 406*z^116 - 394*z^114 + 387*z^112 - 317*z^110 + 120*z^108 - 19*z^106 + 13*z^104 + 183*z^102 - 345*z^100 + 219*z^98 - 223*z^96 + 365*z^94 - 231*z^92 + 52*z^90 - 88*z^88 + 48*z^86 + 133*z^84 - 184*z^82 + 143*z^80 - 172*z^78 + 207*z^76 - 163*z^74 + 91*z^72 - 46*z^70 + 36*z^68 + 2*z^66 - 102*z^64 + 104*z^62 - 51*z^60 + 114*z^58 - 134*z^56 + 41*z^54 - 20*z^52 + 60*z^50 - 13*z^48 - 54*z^46 + 25*z^44 - 11*z^42 + 56*z^40 - 53*z^38 + 25*z^36 - 16*z^34 + 17*z^32 - 17*z^30 - 8*z^28 + 20*z^26 - 2*z^24 + 2*z^22 - 20*z^20 + 15*z^18 + 4*z^16 + 3*z^14 - 11*z^12 - 3*z^10 + 6*z^8 + z^6 + z^4 - 3*z^2 + 1

==> output/Suz_output.txt <==
p_Suz(z) = z^480 - z^456 + 3*z^444 + 3*z^438 + 8*z^432 + 10*z^426 + 15*z^420 + 23*z^414 + 48*z^408 + 74*z^402 + 142*z^396 + 228*z^390 + 383*z^384 + 591*z^378 + 937*z^372 + 1378*z^366 + 2058*z^360 + 2901*z^354 + 4072*z^348 + 5479*z^342 + 7309*z^336 + 9396*z^330 + 11977*z^324 + 14811*z^318 + 18129*z^312 + 21625*z^306 + 25526*z^300 + 29418*z^294 + 33555*z^288 + 37442*z^282 + 41332*z^276 + 44724*z^270 + 47891*z^264 + 50292*z^258 + 52288*z^252 + 53333*z^246 + 53838*z^240 + 53333*z^234 + 52288*z^228 + 50292*z^222 + 47891*z^216 + 44724*z^210 + 41332*z^204 + 37442*z^198 + 33555*z^192 + 29418*z^186 + 25526*z^180 + 21625*z^174 + 18129*z^168 + 14811*z^162 + 11977*z^156 + 9396*z^150 + 7309*z^144 + 5479*z^138 + 4072*z^132 + 2901*z^126 + 2058*z^120 + 1378*z^114 + 937*z^108 + 591*z^102 + 383*z^96 + 228*z^90 + 142*z^84 + 74*z^78 + 48*z^72 + 23*z^66 + 15*z^60 + 10*z^54 + 8*z^48 + 3*z^42 + 3*z^36 - z^24 + 1

q_Suz(z) = z^492 - z^480 - z^474 - 3*z^468 - z^462 + 3*z^456 + 4*z^450 + 5*z^444 + 4*z^438 - 4*z^432 - 7*z^426 - 6*z^420 - 6*z^414 + 2*z^408 + 8*z^402 + 6*z^396 + 5*z^390 + z^384 - 8*z^378 - 9*z^372 - 6*z^366 - 3*z^360 + 7*z^354 + 15*z^348 + 12*z^342 + 6*z^336 - 4*z^330 - 17*z^324 - 17*z^318 - 7*z^312 + 3*z^306 + 15*z^300 + 17*z^294 + 6*z^288 - 6*z^282 - 15*z^276 - 18*z^270 - 9*z^264 + 4*z^258 + 14*z^252 + 20*z^246 + 14*z^240 + 4*z^234 - 9*z^228 - 18*z^222 - 15*z^216 - 6*z^210 + 6*z^204 + 17*z^198 + 15*z^192 + 3*z^186 - 7*z^180 - 17*z^174 - 17*z^168 - 4*z^162 + 6*z^156 + 12*z^150 + 15*z^144 + 7*z^138 - 3*z^132 - 6*z^126 - 9*z^120 - 8*z^114 + z^108 + 5*z^102 + 6*z^96 + 8*z^90 + 2*z^84 - 6*z^78 - 6*z^72 - 7*z^66 - 4*z^60 + 4*z^54 + 5*z^48 + 4*z^42 + 3*z^36 - z^30 - 3*z^24 - z^18 - z^12 + 1

==> output/Th_output.txt <==
d	m_d(ρ_Th)
1	0
2	1
3	0
4	1
5	0
6	1
7	0
8	4
9	0
10	15
11	50
12	1854
13	31610
14	607473
15	10525196
16	173321137
17	2690222155
18	39611134779
19	554535582342
20	7403123920832

